Interpolatory Approximations of PMU Data: Dimension Reduction and Pilot Selection

This work investigates the reduction of phasor measurement unit (PMU) data through low-rank matrix approximations. To reconstruct a PMU data matrix from fewer measurements, we propose the framework of interpolatory matrix decompositions (IDs). In contrast to methods relying on principal component analysis or singular value decomposition, IDs recover the complete data matrix using only a few of its rows (PMU datastreams) and/or a few of its columns (snapshots in time). This row-/column-based compression enables real-time monitoring of power transmission systems using measurements from a smaller subset of pilot datastreams, thereby minimizing communication bandwidth. The ID perspective gives a rigorous error bound on the quality of the data compression. We propose selecting the pilot measurements used in an ID via the discrete empirical interpolation method (DEIM), a greedy algorithm that aims to control the error bound. This bound yields a computable estimate of the reconstruction error during online operations. A violation of this estimate suggests a change in the system's operating conditions and thus serves as a tool for fault detection. Following a disturbance, DEIM can be used to localize the event source across all buses with high accuracy. Numerical tests on synthetic PMU data demonstrate DEIM's excellent performance in data compression and validate the proposed DEIM-based fault-detection and localization method.

==> graphics/data/colID_errors_busV.dat <==
1	0.0090298753	0.016646389	0.016646389	0.0090594808
2	0.0062519238	0.010135914	0.12370336	0.0065598362
3	0.0017148372	0.010082791	0.0069833353	0.0061641281
4	0.0012263901	0.0039567033	0.0094923822	0.0054030827
5	0.0011109544	0.0021761474	0.0054019879	0.0054659084
6	0.00067239338	0.0019216798	0.0018535008	0.0051814766
7	0.00040699453	0.0018578269	0.0022249299	0.0055684143
8	0.00020651976	0.0018116817	0.001599944	0.0043099938
9	0.00014477505	0.0002736294	0.00095813717	0.0037146868
10	0.00011232693	0.00021523934	0.00024265901	0.0028705339
11	7.9418979e-05	0.00013836913	0.00022049163	0.0052584155
12	5.4909036e-05	0.00012252993	0.0007079629	0.004979311
13	4.9457017e-05	0.00012252951	0.00011401152	0.0040515156
14	3.4899317e-05	0.00010771092	0.00011904408	0.0040665873
15	3.2288704e-05	9.8106785e-05	0.00012483857	0.0035081646
16	2.1024093e-05	5.9243325e-05	6.1857209e-05	0.003267187
17	1.4518528e-05	5.1901843e-05	6.0111126e-05	0.003082825
18	1.2828091e-05	4.5176717e-05	5.5666447e-05	0.0027511771
19	1.1986453e-05	4.3848552e-05	5.2880441e-05	0.0026354736
20	8.8129727e-06	4.370639e-05	5.2273786e-05	0.0030204231


==> graphics/data/colID_errors_thetaV.dat <==
1	0.17994964	0.2030756	0.2030756	0.50403422
2	0.022868256	0.039279972	0.039279972	0.04462112
3	0.019514824	0.0388671	0.038822194	0.020840266
4	0.0075828772	0.031026643	0.031372267	0.016124092
5	0.0047584926	0.029588485	0.025381308	0.0092404381
6	0.0025410517	0.020431201	0.021670318	0.014377424
7	0.0018507843	0.003426833	0.0036769856	0.0069012016
8	0.0010429963	0.0011952492	0.0012034437	0.0066218837
9	0.00064735824	0.00087574794	0.00089495304	0.0060739144
10	0.00058983173	0.00083205843	0.00087335047	0.0036066027
11	0.00040395805	0.00066937082	0.00065586046	0.0027281087
12	0.00026223365	0.00044704048	0.00045722911	0.0051724899
13	0.00023611906	0.00031549718	0.00029944653	0.0053680904
14	0.00016724384	0.00031540834	0.00027043286	0.0028556939
15	0.00013934496	0.0002568624	0.00018980706	0.0018652847
16	9.3437477e-05	0.00016337633	0.000143745	0.0024431257
17	7.0699222e-05	0.00016333655	0.0001085694	0.0020158429
18	5.0457341e-05	0.00016001844	9.6709364e-05	0.0025334573
19	3.369112e-05	7.2141328e-05	5.7518785e-05	0.0022432365
20	2.7573476e-05	5.1248623e-05	6.8720317e-05	0.0018505616


==> graphics/data/event_loc_lossofline_busV.dat <==
2	4.2857143	2.1428571	7.1428571
3	8.5714286	7.8571429	8.5714286
4	12.857143	7.1428571	17.857143
5	17.142857	12.142857	22.142857
6	20.714286	12.857143	27.857143
7	26.428571	20	32.142857
8	29.285714	22.142857	35.714286
9	31.428571	23.571429	37.142857
10	35	30	38.571429


==> graphics/data/event_loc_ltg_busV.dat <==
2	34.259259	33.333333	28.703704
3	82.407407	79.62963	56.481481
4	98.148148	98.148148	91.666667
5	100	100	94.444444
6	100	100	96.296296
7	100	100	98.148148
8	100	100	96.296296
9	100	100	98.148148
10	100	100	96.296296


==> graphics/data/event_loc_tp_busV.dat <==
2	34.234234	34.234234	30.630631
3	81.981982	79.279279	56.756757
4	98.198198	100	90.990991
5	100	100	93.693694
6	100	100	96.396396
7	100	100	98.198198
8	100	100	97.297297
9	100	100	96.396396
10	100	100	96.396396


==> graphics/data/rowID_errors_busV.dat <==
1	0.0090298753	0.009429318	0.009429318	0.045214424	0.0095611433
2	0.0062519238	0.0065845746	0.0067324634	0.0071918639	0.0076522431
3	0.0017148372	0.0035671754	0.002094532	0.0031924724	0.0026520778
4	0.0012263901	0.0017107589	0.0017986849	0.0031903384	0.0064652317
5	0.0011109544	0.0013269731	0.0017406092	0.0019951178	0.0068556511
6	0.00067239338	0.00084353061	0.00085594319	0.0014212875	0.0022674397
7	0.00040699453	0.00049313228	0.00043170733	0.0022911579	0.0063303872
8	0.00020651976	0.00034415164	0.00035174922	0.00094768718	0.0014093736
9	0.00014477505	0.00033631053	0.0002094756	0.00024862713	0.0043215639
10	0.00011232693	0.00025048963	0.00017772814	0.0010433662	0.0043997412
11	7.9418979e-05	0.00012481981	0.00013475931	0.00079311732	0.0032723646
12	5.4909036e-05	9.9356824e-05	0.00017148926	0.00099602023	0.0030503261
13	4.9457017e-05	8.8852567e-05	0.00017088931	0.0012640543	0.0015745764
14	3.4899317e-05	6.3572228e-05	4.9412035e-05	0.0009468921	0.0019338614
15	3.2288704e-05	4.6142642e-05	4.9399951e-05	0.00081605243	0.0014134601
16	2.1024093e-05	3.6086754e-05	3.9627298e-05	0.00026562835	0.0012600412
17	1.4518528e-05	2.6607343e-05	2.2135014e-05	0.00031172448	0.0012062025
18	1.2828091e-05	2.4118551e-05	2.8915925e-05	0.00022245509	0.0013099338
19	1.1986453e-05	2.4008304e-05	1.9198412e-05	0.0014873273	0.0036792517
20	8.8129727e-06	1.8897698e-05	2.4341377e-05	0.00076719928	0.0017591226


==> graphics/data/rowID_errors_thetaV.dat <==
1	0.17994964	0.30161248	0.30161248	0.18286094	0.29651056
2	0.022868256	0.036333335	0.036333335	0.036333335	0.23174112
3	0.019514824	0.020285351	0.020418356	0.020095648	0.021219716
4	0.0075828772	0.0086098157	0.0087787698	0.032808593	0.018284165
5	0.0047584926	0.005633769	0.005602415	0.0077702377	0.01926668
6	0.0025410517	0.0039271632	0.0039308897	0.0072626452	0.0084206631
7	0.0018507843	0.0028206234	0.0027317707	0.0021747453	0.0047533727
8	0.0010429963	0.0016058949	0.0011223504	0.0021303517	0.0088485385
9	0.00064735824	0.0011864369	0.0010443416	0.0014823284	0.015112171
10	0.00058983173	0.00098255314	0.00090267138	0.0010567444	0.0016359162
11	0.00040395805	0.00059034777	0.00059034777	0.0015579725	0.012019822
12	0.00026223365	0.00049694807	0.00049694807	0.0010430789	0.0024104206
13	0.00023611906	0.00049544182	0.0004287757	0.0012755134	0.014280922
14	0.00016724384	0.00024578413	0.00024578413	0.0012915029	0.010877739
15	0.00013934496	0.00024403064	0.00024403064	0.0010529237	0.013107554
16	9.3437477e-05	0.00017749934	0.00017749934	0.0012079974	0.0019867013
17	7.0699222e-05	0.00010203414	0.00010203414	0.00057209243	0.0029006762
18	5.0457341e-05	0.00010165484	9.9626986e-05	0.00049901427	0.010112504
19	3.369112e-05	5.9094602e-05	5.6213188e-05	0.00038256316	0.0007285503
20	2.7573476e-05	5.8209414e-05	5.1841576e-05	0.0014986747	0.0088847189


==> graphics/data/single_sim_bus61errors_during_thetaV.dat <==
29	0.00057468878	0.0011269185
29.01	0.00085738502	0.0012340416
29.02	0.00078069905	0.0014987776
29.03	0.0003945629	0.00081725999
29.04	7.3031567e-05	0.00016642291
29.05	0.00038071408	1.5013478e-05
29.06	0.00056357499	0.00022739553
29.07	0.00059975724	0.00031544119
29.08	0.00048762816	0.00023273057
29.09	0.00028970651	4.9090164e-05
29.1	0.00014301972	0.00026648726
29.11	2.133862e-05	8.6495529e-05
29.12	0.00022610972	0.00051849501
29.13	0.00048385611	0.00094395887
29.14	0.00062976579	0.0012621821
29.15	0.00068967949	0.001357277
29.16	0.00073968098	0.0010265907
29.17	0.00067236251	0.0010520724
29.18	0.00051459907	0.0011285966
29.19	0.00016484857	0.00055900677
29.2	0.000165412	0.00040249916
29.21	0.00030875584	4.7713715e-05
29.22	0.00031329314	0.00019033304
29.23	0.000252935	7.3785368e-05
29.24	7.9431051e-05	0.00043939391
29.25	0.00017395482	0.00056321333
29.26	0.00032711129	0.00086481954
29.27	0.00045201774	0.00087538161
29.28	0.00046939867	0.0012164092
29.29	0.00032587521	0.00098595623
29.3	0.00027994982	0.00081880872
29.31	0.00022535313	0.0008668662
29.32	0.00014139599	0.0007030155
29.33	3.5425216e-05	0.0005433383
29.34	5.8023401e-06	0.00060697715
29.35	1.7860516e-05	0.00065448709
29.36	7.7224702e-05	0.00058922996
29.37	0.00025543052	0.001195972
29.38	0.00039184284	0.0012819118
29.39	0.00032178962	0.0010453715
29.4	0.00016866684	0.00079229528
29.41	0.00011070252	0.0012008305
29.42	4.3585394e-06	0.00069244372
29.43	0.00016335162	0.00034642897
29.44	0.00022085122	0.00073900011
29.45	0.00019404782	0.00062338552
29.46	0.00012760101	0.00064951418
29.47	0.00012652944	0.00075273928
29.48	0.00019655383	0.00076917503
29.49	0.00025454252	0.00056479749
29.5	0.00029812292	0.00032348113
29.51	0.0001637371	0.00053339278
29.52	9.1335392e-05	0.00098500685
29.53	0.00027227111	0.00114065
29.54	0.00043298216	0.001168474
29.55	0.00052473476	0.0012942297
29.56	0.00045515184	0.0013527921
29.57	0.00024429749	0.0012252429
29.58	8.3386322e-05	0.00096391627
29.59	7.2476231e-05	0.0008104407
29.6	0.00023305303	0.00046567538
29.61	0.0003874792	0.00036551847
29.62	0.0006220439	0.00028855546
29.63	0.00072421116	9.9215695e-05
29.64	0.00075426957	0.00012783217
29.65	0.00068990639	0.00010555244
29.66	0.00037590738	0.00020148675
29.67	1.6510702e-05	0.00028277891
29.68	0.00028417175	0.0004524032
29.69	0.0003917373	0.00059320029
29.7	0.00055752318	0.00073900899
29.71	0.00059571696	0.0010624096
29.72	0.00056920745	0.00058503568
29.73	0.00046767995	0.00088224166
29.74	0.0001824403	1.8446674e-05
29.75	0.00023539536	0.0002702464
29.76	0.00069753846	0.00094300138
29.77	0.00093470018	0.0010518377
29.78	0.00097885264	0.0012894385
29.79	0.00080803893	0.0010524565
29.8	0.00041316231	0.00036606211
29.81	2.291441e-05	0.00021707787
29.82	0.00061188671	0.00055403421
29.83	0.0010211308	0.00071911967
29.84	0.0012465943	0.00082454033
29.85	0.0011545364	0.00069253338
29.86	0.00097573962	0.00059418693
29.87	0.00057416308	0.0001870198
29.88	0.00018384159	0.00029437497
29.89	0.00023802934	0.00093251936
29.9	0.00060713491	0.0013403152
29.91	0.00083253503	0.0013898947
29.92	0.0007041704	0.0015759498
29.93	0.00046962777	0.00098468029
29.94	4.578777e-05	0.00077319553
29.95	0.00041909884	0.00024493839
29.96	0.00075688555	5.6079808e-05
29.97	0.0009794244	0.00032731002
29.98	0.00088517825	0.00016386664
29.99	0.00055216504	4.3376946e-05
30	0.00021466039	0.00046836948
30.01	0.29138048	0.28021478
30.02	0.40572528	0.39566243
30.03	0.51082294	0.50183558
30.04	0.5993047	0.59180706
30.05	0.67363422	0.66822478
30.06	0.73811293	0.73513461
30.07	0.79650741	0.79596097
30.08	0.85132618	0.85362087
30.09	0.90455475	0.91004972
30.1	0.95727492	0.96623818
30.11	1.0104451	1.0233663
30.12	1.0644772	1.0816083
30.13	1.1198336	1.1413329
30.14	1.1766812	1.2035172
30.15	1.0796741	1.1740944
30.16	1.0995412	1.198982
30.17	1.097706	1.2007805
30.18	1.0755451	1.1813144
30.19	1.0380306	1.1467554
30.2	0.9371179	1.0584842
30.21	0.86853395	0.99181402
30.22	0.79055611	0.91611329
30.23	0.70726494	0.83573042
30.24	0.62241629	0.7549915
30.25	0.53935337	0.67622673
30.26	0.46062063	0.60268169
30.27	0.3877465	0.53505674
30.28	0.32145283	0.47447742
30.29	0.2619745	0.4210653
30.3	0.2089008	0.3742231
30.31	0.16180133	0.33328196
30.32	0.11991599	0.29813698
30.33	0.082582034	0.26710994
30.34	0.049229327	0.23978176
30.35	0.019225885	0.21605187
30.36	0.0078784284	0.19485102
30.37	0.032382084	0.17648355
30.38	0.05465859	0.16003262
30.39	0.074827602	0.1456228
30.4	0.089943518	0.13535171
30.41	0.090589572	0.14057414
30.42	0.079612897	0.15690327
30.43	0.069499097	0.17270908
30.44	0.061707861	0.1850545
30.45	0.056319521	0.19482381
30.46	0.053183335	0.20187815
30.47	0.051919535	0.20577866
30.48	0.052167721	0.20846958
30.49	0.053675933	0.20923049
30.5	0.055993829	0.20853249
30.51	0.058868975	0.20671127
30.52	0.061970802	0.20399939
30.53	0.065201609	0.20104968
30.54	0.068153456	0.19717808
30.55	0.070805406	0.19359408
30.56	0.072967294	0.19007751
30.57	0.074452591	0.18650858
30.58	0.075249898	0.18311449
30.59	0.075217618	0.18011274
30.6	0.074450767	0.17726458
30.61	0.072716065	0.17483489
30.62	0.070197568	0.17338189
30.63	0.066798177	0.17156072
30.64	0.062558552	0.17046649
30.65	0.057442175	0.16966447
30.66	0.051557976	0.16969943
30.67	0.045016103	0.16957972
30.68	0.037798681	0.16995315
30.69	0.029898497	0.17020631
30.7	0.02146889	0.17078219
30.71	0.012561871	0.1715567
30.72	0.0032392528	0.17263652
30.73	0.0064921145	0.17335015
30.74	0.016564028	0.17437696
30.75	0.026825216	0.17542398
30.76	0.037220687	0.17600203
30.77	0.047712174	0.17665386
30.78	0.058242654	0.17712277
30.79	0.068748704	0.1774332
30.8	0.078009398	0.17598254
30.81	0.083910507	0.17107827
30.82	0.085733161	0.16201323
30.83	0.084513143	0.14903084
30.84	0.081796961	0.13496597
30.85	0.079368835	0.12063312
30.86	0.079053991	0.10883336
30.87	0.082031177	0.1003215
30.88	0.088641403	0.095554224
30.89	0.098314857	0.094127783
30.9	0.11014428	0.094792458
30.91	0.12259717	0.096615787
30.92	0.13443814	0.097632033
30.93	0.14463477	0.097161775
30.94	0.15252021	0.094348641
30.95	0.15784173	0.08904982
30.96	0.16075576	0.081286048
30.97	0.16201579	0.071844191
30.98	0.1625628	0.062487154
30.99	0.16334782	0.053074389
31	0.16526643	0.04517452


==> graphics/data/single_sim_bus61errors_pre_thetaV.dat <==
2	0.00018741019	0.00024266952
2.01	0.00027830792	0.00014794742
2.02	0.00017775109	0.00013448458
2.03	0.00023502785	1.8343736e-05
2.04	0.00016050382	0.0001393623
2.05	8.0134645e-05	0.0002205309
2.06	6.1425217e-06	0.00053547676
2.07	5.2327487e-05	0.0004435655
2.08	4.7576804e-05	0.00040662878
2.09	2.8987045e-05	0.00068385214
2.1	6.0469351e-06	0.00074767027
2.11	0.00015823339	0.00049312766
2.12	0.0003852371	0.00024418755
2.13	0.00061271279	2.0650758e-05
2.14	0.00080198935	0.00028782471
2.15	0.00086857005	0.00023102487
2.16	0.00098213725	0.00028335793
2.17	0.0009939216	0.00023852526
2.18	0.00088787578	1.2850086e-05
2.19	0.0006040724	4.6918348e-05
2.2	0.00033637657	0.00038753548
2.21	3.1571401e-05	0.00089529484
2.22	0.00032539984	0.0012112764
2.23	0.00053079891	0.001409454
2.24	0.00056904382	0.0011587235
2.25	0.00038868173	0.0012761943
2.26	9.1390553e-05	0.00079057954
2.27	0.00031351586	0.00041004728
2.28	0.00085996104	0.00015212258
2.29	0.0012505036	0.00070978748
2.3	0.0014161841	0.00067674866
2.31	0.0012574557	0.00059112683
2.32	0.001067074	0.00042779801
2.33	0.00064399039	0.00013473418
2.34	0.00018420971	0.00035597607
2.35	0.00024797675	0.00071161931
2.36	0.00055864842	0.0012110458
2.37	0.00062054186	0.0012372394
2.38	0.00047890168	0.00091500235
2.39	0.00026480862	0.00063602896
2.4	6.7738785e-05	0.0002790155
2.41	0.00039662631	7.4208801e-05
2.42	0.00071027503	0.00047878816
2.43	0.0010286133	0.00087571663
2.44	0.0012502681	0.0012054062
2.45	0.0012585107	0.0012403539
2.46	0.0010072888	0.00070448764
2.47	0.00074402292	0.00041487904
2.48	0.00047404602	0.00025315016
2.49	0.00018178231	0.00038976469
2.5	6.1760469e-05	0.00023431358
2.51	0.00020801537	0.00016604603
2.52	0.00029402322	0.00026571985
2.53	0.00029206559	0.00050023176
2.54	0.00023600215	0.00047386544
2.55	6.483544e-05	0.00018310906
2.56	0.00026096031	0.00024389651
2.57	0.00044634251	0.00086215374
2.58	0.00069577484	0.00094203143
2.59	0.00083322569	0.0010208174
2.6	0.00075918286	0.00086971707
2.61	0.0005293044	0.0005098595
2.62	0.00020804618	0.00044695927
2.63	0.0001373949	2.97068e-05
2.64	0.00035451659	0.00020480759
2.65	0.00048725179	0.00036342741
2.66	0.00040566982	0.0002577904
2.67	0.00021669456	0.00011950348
2.68	7.0565734e-05	0.00023122071
2.69	9.2957399e-05	0.00017530726
2.7	0.00026743688	0.00027282942
2.71	0.00025769366	0.00029693687
2.72	0.00022410271	0.00034177048
2.73	5.9198705e-05	0.00038103785
2.74	0.00011720769	0.00040159325
2.75	0.00025510622	3.6345244e-05
2.76	0.00033812198	2.9442595e-05
2.77	0.00018829902	0.00021639452
2.78	2.3979411e-05	0.00040052909
2.79	0.00015585642	0.00044605249
2.8	0.0002932045	0.00064909315
2.81	0.00035765638	0.00099517111
2.82	0.00025243739	0.00097586884
2.83	3.774978e-05	0.00046714948
2.84	0.00021576287	0.00020202554
2.85	0.00033467402	2.7081322e-05
2.86	0.00021401062	6.7699953e-05
2.87	9.8433782e-06	0.00037094027
2.88	0.0001318987	0.00031314438
2.89	6.2503603e-05	0.00076464746
2.9	1.0324642e-05	0.00031189375
2.91	5.7826036e-05	0.00034217185
2.92	0.00024647214	5.3026151e-05
2.93	0.00041977644	0.00014296037
2.94	0.00048431489	0.00012116982
2.95	0.00054858343	0.00018491689
2.96	0.0005188946	0.00010675881
2.97	0.0004540864	6.721093e-05
2.98	0.00043029841	0.00019260024
2.99	0.00047394788	0.00015093159
3	0.00038134319	5.194518e-05
3.01	0.00022907937	0.0005735043
3.02	0.0001133845	0.00059550448
3.03	3.6419777e-05	0.00070071074
3.04	4.9693553e-05	0.00079295115
3.05	0.0001185769	0.00097487488
3.06	0.00027044634	0.00089817608
3.07	0.00018143227	0.00075157689
3.08	6.6617651e-05	0.0010778964
3.09	2.3743176e-05	0.00064469478
3.1	9.7280257e-05	0.00075147252
3.11	6.7080683e-05	0.00065679444
3.12	1.0096608e-05	0.00081815279
3.13	0.00013496867	0.00065233204
3.14	0.00037152912	0.0011635974
3.15	0.00053355521	0.0015916933
3.16	0.00052719486	0.0013151119
3.17	0.00037455586	0.0012212886
3.18	7.2773798e-05	0.00071914764
3.19	0.00019558466	0.00068246643
3.2	0.00047399466	0.00041223074
3.21	0.00074306418	0.00014728682
3.22	0.00088918004	0.00015735286
3.23	0.0008722355	0.00026200045
3.24	0.00069746952	0.00021007521
3.25	0.00050100418	0.00048336023
3.26	8.977969e-05	0.00047661608
3.27	0.00030656355	0.0012563361
3.28	0.00047703871	0.0013323184
3.29	0.00063135619	0.0015688503
3.3	0.00062140945	0.0015028796
3.31	0.00031063012	0.0009034103
3.32	2.4894208e-05	0.00080571109
3.33	0.00024189873	0.00056366559
3.34	0.0003401941	0.00028818518
3.35	0.00042334333	0.0001703393
3.36	0.0003451616	0.00050907045
3.37	0.00013546002	0.00075982346
3.38	0.00014248086	0.0011388516
3.39	0.00035073241	0.00097078663
3.4	0.00038409489	0.00097416361
3.41	0.00029870435	0.0010331359
3.42	0.000111061	0.00091355364
3.43	5.094424e-05	0.00070553733
3.44	0.00023950259	0.00045008245
3.45	0.00024520784	0.00034443222
3.46	0.00024433823	0.00032059566
3.47	0.00013580254	0.00052965701
3.48	2.3968861e-05	0.0008390972
3.49	0.00020503378	0.000709314
3.5	0.00032010875	0.00077364233
3.51	0.000296314	0.00071486088
3.52	0.00021674051	0.00097212154
3.53	0.00017227988	0.00063279379
3.54	8.6370228e-06	0.00079345419
3.55	0.00017197723	0.00030584218
3.56	0.00030185234	0.0002625521
3.57	0.00020614273	0.00042568679
3.58	4.503815e-05	0.00039973794
3.59	0.0002366527	0.0009904972
3.6	0.00050652332	0.0013122839
3.61	0.00077424325	0.0015402258
3.62	0.00078095231	0.00143742
3.63	0.00071227028	0.0011775673
3.64	0.00045316336	0.00097078822
3.65	0.00010579225	0.00067746126
3.66	0.00011311256	0.00046926477
3.67	0.00026799685	0.00025323312
3.68	0.00033248328	0.00015117814
3.69	0.00019796911	0.00022888119
3.7	9.3756483e-05	0.00069811242
3.71	0.00012955523	0.00081520983
3.72	0.00038002258	0.0010022879
3.73	0.00055788832	0.0011190868
3.74	0.0005575379	0.00097910252
3.75	0.00037979224	0.00094632187
3.76	0.00029503388	0.00078415275
3.77	0.00028100624	0.00091034995
3.78	0.00017266063	0.00066231218
3.79	0.00016367237	0.00066896041
3.8	0.00013633414	0.000929718
3.81	0.00010903948	0.00065075951
3.82	6.2162852e-05	0.00067704254
3.83	7.1218332e-05	0.00035851231
3.84	6.7277561e-05	0.0004495365
3.85	0.00020045765	0.0010812745
3.86	0.00040682623	0.00083469864
3.87	0.00054881977	0.0010759545
3.88	0.00054881428	0.0011230337
3.89	0.00056873337	0.0011894853
3.9	0.0005391149	0.0010556647
3.91	0.00044704386	0.00096513866
3.92	0.00034335006	0.00088164302
3.93	0.00025169173	0.0010181807
3.94	0.00017357987	0.00068238633
3.95	0.0001434017	0.00062435498
3.96	0.00024771302	0.00035294184
3.97	0.00042052191	0.00072681105
3.98	0.00057684217	0.00099965872
3.99	0.0006202528	0.0010052163
4	0.00055977706	0.0010979567
4.01	0.00041429151	0.00079533752
4.02	0.00018168503	0.00034471382
4.03	1.590025e-05	0.00021849835
4.04	3.6242732e-05	5.4624262e-05
4.05	3.0625412e-05	0.00034137497
4.06	8.2510186e-05	6.5675621e-05
4.07	0.00019511932	0.00064776619
4.08	0.00031863449	0.00042400628
4.09	0.00040630823	0.00055380513
4.1	0.00046574513	0.00082802888
4.11	0.00047778635	0.00063881694
4.12	0.00050176006	0.00063753517
4.13	0.00030743668	0.0005264833
4.14	0.00013801672	0.00027332631
4.15	7.8705697e-05	0.00011319755
4.16	0.0001160866	8.9821691e-05
4.17	6.9729893e-05	0.00024488714
4.18	0.00013028871	0.00027200403
4.19	0.00030295784	0.00057499025
4.2	0.0003506392	0.00038838895
4.21	0.00032073928	0.00050084348
4.22	0.0002886983	0.00059968408
4.23	0.00023321675	0.00050048534
4.24	0.00011872966	0.0006032357
4.25	9.0076424e-05	2.2771647e-05
4.26	3.5703278e-05	4.5228932e-05
4.27	1.2484789e-05	8.6363283e-05
4.28	1.9076073e-05	0.00010608309
4.29	9.7320974e-05	0.00023324613
4.3	0.00010844506	0.00021873825
4.31	0.00020858681	0.00016920318
4.32	0.00015988689	0.0004980856
4.33	5.1469932e-05	0.00034831318
4.34	4.4862146e-05	4.0165788e-05
4.35	7.6853372e-05	4.1313878e-05
4.36	6.3119871e-05	0.00011637478
4.37	7.9262082e-05	0.00023617789
4.38	0.00023632468	0.00047350429
4.39	0.00025047442	0.0004111708
4.4	0.00022121985	0.00030035924
4.41	9.4100977e-05	0.00038729878
4.42	3.7532856e-06	0.00021690481
4.43	3.6669499e-05	3.6349426e-06
4.44	0.00011697362	0.00014846132
4.45	0.00010927664	0.00021040641
4.46	1.3097579e-05	0.00017196865
4.47	4.7853144e-05	0.00033558363
4.48	1.5103767e-05	0.00042291746
4.49	0.00010799648	4.2765457e-05
4.5	0.00018416252	0.00014051945
4.51	1.3292747e-05	0.00050942364
4.52	5.7967204e-05	0.00029299503
4.53	5.9473345e-05	0.0005265098
4.54	6.4347212e-05	0.00041721484
4.55	2.6601579e-05	0.0005647569
4.56	4.1005984e-05	0.0002463783
4.57	5.1312782e-05	0.00016127757
4.58	1.8297204e-05	0.00050242781
4.59	1.1083872e-05	0.00041387248
4.6	7.0078151e-05	0.00055791433
4.61	4.4261828e-05	3.8231471e-05
4.62	7.405873e-05	0.00048185044
4.63	0.00023371435	0.00086859176
4.64	0.00036504832	0.00074426513
4.65	0.00050872025	0.0007415062
4.66	0.00054461647	0.00094316797
4.67	0.00056153721	0.00105555
4.68	0.00037246111	0.0008049772
4.69	1.6310011e-05	5.2018564e-05
4.7	0.00031007006	3.6998251e-05
4.71	0.00048620247	0.0002688715
4.72	0.0005889709	0.00061483324
4.73	0.00056615147	0.00036629079
4.74	0.00032371464	0.00023968333
4.75	2.2739704e-05	0.00013622857
4.76	0.00039745424	0.0005370053
4.77	0.00073364017	0.00055449883
4.78	0.00097696003	0.0010177718
4.79	0.00097975919	0.00098572343
4.8	0.00062217615	0.0009853571
4.81	7.596749e-05	1.2413741e-05
4.82	0.00033088244	0.00055040071
4.83	0.00060559679	0.00071771302
4.84	0.00077638909	0.00068945438
4.85	0.00074220763	0.00093577938
4.86	0.00055945413	0.00053195281
4.87	0.00029240257	0.00013992651
4.88	4.4641745e-05	0.00020731015
4.89	0.00054392623	0.00064255134
4.9	0.00084902471	0.00064711972
4.91	0.00095745883	0.00074369411
4.92	0.00095770779	0.00079532067
4.93	0.0009146244	0.00098841249
4.94	0.00066019939	0.00056460275
4.95	0.00030737883	0.00010401154
4.96	9.8387183e-05	0.00022887685
4.97	0.00041498627	0.00062695967
4.98	0.00063976642	0.00065362851
4.99	0.00061392691	0.00067505537
5	0.00045766058	0.00039548668
5.01	0.00015790881	0.00065782814
5.02	0.00023561182	0.00034101025
5.03	0.0005299672	0.00028253853
5.04	0.00074703634	0.00080023397
5.05	0.00077680739	0.00055819938
5.06	0.00069050103	0.00049244405
5.07	0.00038045956	5.5783534e-05
5.08	3.2480196e-05	2.2216927e-05
5.09	0.00022243249	0.00020858631
5.1	0.00040893589	0.00023309401
5.11	0.00040790621	0.00067899597
5.12	0.00037433744	0.00060874032
5.13	0.00010757021	0.00010600928
5.14	0.00022284541	0.0001712344
5.15	0.00053266861	0.00055506252
5.16	0.00081074519	0.00099265965
5.17	0.00094341549	0.00098468631
5.18	0.00095872369	0.0012811003
5.19	0.00092206298	0.0010433961
5.2	0.0007568445	0.00079822102
5.21	0.00031861722	0.00056897775
5.22	0.00012873639	0.0002666955
5.23	0.0004918099	0.0003305281
5.24	0.00065689498	0.0004974767
5.25	0.00051373177	0.00012802865
5.26	0.00048097658	0.00021144782
5.27	0.00042568061	0.00020328638
5.28	0.00026570435	4.844486e-05
5.29	0.00015540662	0.00046120164
5.3	0.00062141764	0.0010448629
5.31	0.00095984723	0.0017214416
5.32	0.0010859396	0.0014093666
5.33	0.0010229954	0.0012283178
5.34	0.00070484751	0.0013548986
5.35	0.00019544229	0.00072716456
5.36	0.00038099529	6.1329351e-05
5.37	0.00064927286	3.8257907e-05
5.38	0.00048093527	0.00012785394
5.39	0.00017387184	0.00024521734
5.4	0.00018261937	0.00081056358
5.41	0.00062910991	0.0010872376
5.42	0.0009692773	0.0015900082
5.43	0.0011577065	0.0018239136
5.44	0.0012503314	0.0020567891
5.45	0.0010293129	0.0018454286
5.46	0.00071653738	0.0013404942
5.47	0.00032161299	0.0008677885
5.48	0.00012473173	0.00048243491
5.49	0.00058415281	1.3043253e-06
5.5	0.00083037522	0.00012769574
5.51	0.00084588231	0.00013182191
5.52	0.00075134859	0.00012404047
5.53	0.00054985478	0.00011765201
5.54	0.00020636073	0.00043820988
5.55	0.00010492166	0.0010884193
5.56	0.00028463246	0.0011981148
5.57	0.00040989549	0.0013533276
5.58	0.00031996071	0.0010629539
5.59	0.00022119302	0.00069048977
5.6	6.1899373e-05	0.0006210504
5.61	3.4751134e-05	0.0005426384
5.62	0.0001795403	0.00044865643
5.63	0.00019425864	0.00047754216
5.64	0.00028621929	0.00039333874
5.65	0.00020469545	0.00059852359
5.66	2.5167013e-05	0.00053654414
5.67	6.8650107e-05	0.00058359568
5.68	0.00022294229	0.00088259059
5.69	0.00030708192	0.0008869182
5.7	0.00045483724	0.0010071543
5.71	0.00045639527	0.0010369211
5.72	0.00040929172	0.00076573949
5.73	0.00025087022	0.0010061433
5.74	3.4825192e-05	0.00065229389
5.75	0.00021365608	0.00013283599
5.76	0.00041676654	6.6562348e-05
5.77	0.0005162546	2.8942379e-05
5.78	0.00043677024	4.6445357e-05
5.79	0.0001244284	0.00027856968
5.8	0.00023202135	0.00058525438
5.81	0.00055132119	0.001171896
5.82	0.00084631629	0.0014929494
5.83	0.00081669216	0.001462896
5.84	0.00072576608	0.00097714789
5.85	0.00054163948	0.0012137036
5.86	0.00016898353	0.00073916032
5.87	0.00027776047	0.00034823287
5.88	0.0005587948	0.00034929504
5.89	0.00070046535	0.0001646279
5.9	0.0006728409	0.00020010051
5.91	0.00041512939	0.00029075923
5.92	2.3947285e-05	0.00039505063
5.93	0.00041029331	0.00072847878
5.94	0.00072730594	0.0013975278
5.95	0.00079479533	0.0010474037
5.96	0.00070947589	0.00084918781
5.97	0.00048137812	0.00085161765
5.98	0.00022102153	0.00067920012
5.99	4.9967346e-05	0.00066496278
6	3.3390934e-05	0.00050277043
6.01	5.2042492e-05	0.00032661082
6.02	7.7481893e-05	0.0003824615
6.03	5.227425e-05	0.00065282946
6.04	0.00017342605	0.00065268988
6.05	0.00018423834	0.00057830122
6.06	0.00028001644	0.00074966331
6.07	0.00047785604	0.00075886468
6.08	0.00056570554	0.00092178329
6.09	0.00050167527	0.0010965646
6.1	0.00040963949	0.0010506361
6.11	0.00032700994	0.00098574181
6.12	0.00031290457	0.00073104787
6.13	0.00014420685	0.00077441152
6.14	8.0796807e-05	0.00055566332
6.15	3.1386723e-05	0.00026511494
6.16	0.00012410841	0.00036269198
6.17	0.00015147322	0.00033114953
6.18	5.8300236e-05	0.00068607745
6.19	0.00033054476	0.00078911579
6.2	0.00063753289	0.0013294982
6.21	0.00079965178	0.0011618711
6.22	0.00084385056	0.00095865773
6.23	0.0008717157	0.0014201407
6.24	0.00083591451	0.0011778685
6.25	0.00067611679	0.0011689998
6.26	0.00039301425	0.00071993522
6.27	0.00013318249	0.00053039645
6.28	4.9989645e-05	0.00015819611
6.29	0.00025511697	3.0593306e-05
6.3	0.00030060178	0.00019789093
6.31	0.00029394226	0.00029340539
6.32	5.7550182e-05	0.00016928463
6.33	0.0003076116	0.00018050953
6.34	0.00081380233	0.00089263483
6.35	0.0010989095	0.0012476376
6.36	0.0011883107	0.0012329232
6.37	0.00097660145	0.0012080807
6.38	0.00060302058	0.00059140424
6.39	0.00022937469	4.7286705e-05
6.4	0.00013448462	5.9234675e-05
6.41	0.00047746599	0.00083599775
6.42	0.00063516866	0.0009718557
6.43	0.00046115019	0.00046540577
6.44	0.00024665114	0.00033213465
6.45	3.410727e-05	6.4270025e-05
6.46	1.2936864e-06	0.00028289609
6.47	5.1726227e-05	0.00019973389
6.48	5.1433214e-05	0.00031351526
6.49	4.5411652e-05	0.00031031408
6.5	1.4728051e-05	1.5237541e-05
6.51	7.745378e-05	0.00047954666
6.52	0.00010616119	0.00018439628
6.53	0.00021859779	0.00047193524
6.54	0.00027291529	0.00065711113
6.55	0.0002910952	0.00062841943
6.56	0.00029557579	0.00050022093
6.57	0.00018451685	0.00064547588
6.58	6.5611886e-05	0.00036587385
6.59	5.4655547e-05	0.00069862365
6.6	0.00017864142	0.00024552478
6.61	0.00018777496	0.00038794067
6.62	0.00020217195	0.00028304104
6.63	0.00012754776	0.00017316929
6.64	7.9393642e-05	0.00025458448
6.65	0.00015006556	0.00043773936
6.66	0.00014406171	0.00029023106
6.67	0.00017351069	0.0002004361
6.68	0.00014714202	0.00060619917
6.69	0.00010051917	0.0004194115
6.7	0.00017019486	0.00057117171
6.71	0.00017590996	0.00022350699
6.72	8.3997957e-05	0.00026067691
6.73	2.8663595e-05	0.00077370438
6.74	0.00017770502	0.00072356502
6.75	0.00021811569	0.00093070592
6.76	0.00017107147	0.00098653382
6.77	0.00013955774	0.00076584262
6.78	7.9652467e-05	0.0005688368
6.79	0.00021997035	0.00048915425
6.8	0.00049525937	0.00018383
6.81	0.00072503148	0.0004957854
6.82	0.00083567497	0.00028801579
6.83	0.00076267108	0.00020108741
6.84	0.000688562	0.00016208029
6.85	0.00049155733	0.00021024076
6.86	0.00030561927	0.00013007935
6.87	0.00010249619	0.0004128317
6.88	0.00010311105	0.00033153208
6.89	0.00023558809	0.0007179576
6.9	0.00017196316	0.00054569992
6.91	8.7436653e-05	0.00031776425
6.92	0.00017673217	0.00012457621
6.93	0.00033193817	1.7096008e-05
6.94	0.00033041423	0.00039175295
6.95	0.0003635883	0.00020578885
6.96	0.00041926961	0.00028580301
6.97	0.00043701678	0.00023991236
6.98	0.00050606617	0.00053010626
6.99	0.00048127049	0.00033875707
7	0.00039026836	0.00032861973
7.01	0.00025427583	0.00045756849
7.02	4.7106402e-05	0.00018162327
7.03	0.00019674748	8.6072961e-05
7.04	0.00033686904	0.00020636815
7.05	0.00057861556	0.00067436032
7.06	0.00062394548	0.00043499787
7.07	0.0004980373	0.0004750744
7.08	0.00029898101	0.00031633376
7.09	2.7083255e-05	0.00041938326
7.1	0.00023865846	0.00072207355
7.11	0.00037489435	0.00057004378
7.12	0.00039018649	0.00076009026
7.13	0.0003390601	0.00076375268
7.14	0.00031792848	0.00045050351
7.15	0.00029167782	0.00075316572
7.16	0.00026966309	0.00075366471
7.17	0.00017885908	0.00071415823
7.18	6.9444192e-05	0.00041172301
7.19	5.610658e-05	0.00038592247
7.2	0.00013465312	0.00046176716
7.21	9.3208095e-05	0.00020662216
7.22	0.0001141019	5.1359938e-05
7.23	0.00010011774	0.00010839186
7.24	7.0616322e-05	0.00039645666
7.25	0.00015540598	0.00035144705
7.26	0.00024058198	0.00040546592
7.27	0.00019978567	0.00039016648
7.28	9.2368056e-05	0.00013167759
7.29	8.7939816e-05	9.7771873e-05
7.3	0.00032019663	0.00010183223
7.31	0.00061609911	0.00049512405
7.32	0.00078856571	0.00060978933
7.33	0.00069488703	0.00054234916
7.34	0.00042295899	0.00018867258
7.35	4.3001318e-05	0.00061434313
7.36	0.00049742601	0.00070667876
7.37	0.0007654794	0.00071000019
7.38	0.00066799669	0.00082586478
7.39	0.00047212978	0.00066490831
7.4	0.00010388891	0.00040246264
7.41	0.00016306166	0.00029890725
7.42	0.00050101059	0.00051851508
7.43	0.0006233139	0.00048000627
7.44	0.00068106504	0.00086850426
7.45	0.00068564036	0.00039487291
7.46	0.00061236517	0.00068482412
7.47	0.00058716849	0.0004843648
7.48	0.00036757637	0.00041979532
7.49	2.4050194e-06	0.00017124353
7.5	0.00026452739	0.00045379957
7.51	0.00047836225	0.00052524295
7.52	0.00065893874	0.00071522062
7.53	0.00066048926	0.00093028315
7.54	0.00060990054	0.00088987688
7.55	0.00052601236	0.00094601868
7.56	0.00037174636	0.00063664857
7.57	0.00011344036	0.00028737372
7.58	0.00015349772	9.248832e-06
7.59	0.00046300767	0.00021447635
7.6	0.00063035379	0.00041365563
7.61	0.0006167594	0.0005321386
7.62	0.0005649831	0.00021753098
7.63	0.0004125397	0.00017777976
7.64	0.00027043631	0.00026663053
7.65	9.671724e-05	0.00032955246
7.66	0.0001548959	0.00057083272
7.67	0.0004854049	0.00064993135
7.68	0.00073279032	0.00094625561
7.69	0.00083027907	0.0012537384
7.7	0.00077479444	0.0013668321
7.71	0.00060258543	0.0010057566
7.72	0.0003738167	0.0010597506
7.73	8.6450666e-05	0.00041921606
7.74	0.000429764	0.00038739133
7.75	0.00061900152	0.00039056614
7.76	0.00057294196	0.00022848574
7.77	0.0003761367	0.00025019157
7.78	0.00020567736	0.00024976841
7.79	6.2425482e-05	7.5356004e-05
7.8	3.8853912e-05	0.00064938966
7.81	9.2719585e-05	0.00046066373
7.82	0.00017553436	0.00060250952
7.83	0.00016028483	0.00078498082
7.84	0.00017223985	0.00074292957
7.85	9.0083316e-05	0.00061642369
7.86	1.7980005e-05	0.00060195694
7.87	3.6270791e-05	0.00031130588
7.88	0.00013338917	0.00049597861
7.89	0.00030629961	0.00055504908
7.9	0.00036618022	0.0010191648
7.91	0.00037603141	0.00096577783
7.92	0.00045906232	0.0010445283
7.93	0.00038252855	0.0010983706
7.94	0.0002346441	0.00081945425
7.95	3.3961706e-05	0.00063267263
7.96	0.00018211482	0.00051466504
7.97	0.00052326126	0.00010887099
7.98	0.00089686433	0.00016920006
7.99	0.0011213716	0.00026161185
8	0.0010990023	0.00034351449
8.01	0.00086882319	0.00014042707
8.02	0.00054580802	0.00029081015
8.03	0.0001954621	0.00078006797
8.04	0.00020584517	0.0011505209
8.05	0.00053347808	0.0015417131
8.06	0.00066202333	0.0015568249
8.07	0.00064549168	0.0013634014
8.08	0.00038695174	0.0014257161
8.09	1.2668064e-05	0.00067005567
8.1	0.00050030887	1.0613155e-05
8.11	0.00098705898	0.0001730137
8.12	0.0012628212	0.00060804256
8.13	0.0013700973	0.00071854885
8.14	0.0011703829	0.00051278639
8.15	0.00072795408	0.0001376684
8.16	0.00028316278	0.00030509962
8.17	0.0001547865	0.00063061073
8.18	0.00046713985	0.0012597559
8.19	0.00057310855	0.0015576992
8.2	0.00055435033	0.0013025617
8.21	0.00035719132	0.00084032949
8.22	6.3996596e-05	0.00074246229
8.23	0.00024416547	0.0005429715
8.24	0.00058783786	0.00035224828
8.25	0.00084939828	0.00049606272
8.26	0.00091815087	0.00056209598
8.27	0.00078317036	0.00055889772
8.28	0.00052365023	4.9204257e-05
8.29	0.00026887689	0.00027184584
8.3	6.3347017e-05	0.00042865978
8.31	0.00019217799	0.00080642577
8.32	0.00034953479	0.00062889504
8.33	0.00039661785	0.00063771964
8.34	0.00030665819	0.00054994242
8.35	1.1909176e-05	0.00011575198
8.36	0.00029797507	3.2165886e-05
8.37	0.00054206627	0.00030317603
8.38	0.00066440362	0.00033454048
8.39	0.00068411418	0.00043196814
8.4	0.00061482792	0.00058190582
8.41	0.00061571328	0.00052657685
8.42	0.00050555902	0.00052536729
8.43	0.00022714502	0.00013413373
8.44	0.00018280469	0.00056479571
8.45	0.00041636926	0.00044591392
8.46	0.00050426623	0.00061684052
8.47	0.00037794828	0.00036499408
8.48	0.00032874799	0.00020166954
8.49	0.00020799036	5.8483184e-05
8.5	3.2967191e-05	6.5185859e-05
8.51	0.00012878007	0.00017620338
8.52	0.00019823329	0.00023933893
8.53	9.4050076e-05	0.00016648055
8.54	0.00016244908	0.00014813837
8.55	0.00040459092	0.00023879699
8.56	0.00051618861	0.00053592525
8.57	0.00048605917	0.00065365983
8.58	0.0004879188	0.00013617955
8.59	0.00042119338	0.00027261106
8.6	0.00033565603	0.00027526092
8.61	0.00021135761	0.00010373565
8.62	0.00021275453	0.00020360313
8.63	0.00030859232	5.9101817e-06
8.64	0.00033846483	4.8814841e-05
8.65	0.00034565815	0.00031116744
8.66	0.00034657222	0.00026715473
8.67	0.000328591	0.00027301278
8.68	0.00024646157	0.00011804659
8.69	2.3021689e-05	0.00036544087
8.7	0.00021294561	0.00036796866
8.71	0.00016726081	6.4918839e-05
8.72	9.3531451e-05	0.000132905
8.73	5.324446e-06	0.00023406112
8.74	0.00010228511	0.00030791074
8.75	0.000347072	0.0004185797
8.76	0.00046447057	0.00044470899
8.77	0.00055888851	0.0004373631
8.78	0.0007225417	0.00036272486
8.79	0.00074112131	0.000532328
8.8	0.00059041438	0.0004715761
8.81	0.00044184932	0.0003709148
8.82	0.00032531117	0.00013607665
8.83	0.00019090505	4.3401294e-05
8.84	0.00010907397	0.00019587513
8.85	4.7828363e-05	0.00042836087
8.86	5.1320513e-05	0.00019725639
8.87	5.3994978e-05	3.9622934e-05
8.88	2.1913963e-05	1.8117654e-05
8.89	1.8024297e-05	0.00034681624
8.9	5.8093759e-05	0.00043445987
8.91	6.2825468e-05	0.00046371344
8.92	0.00018686564	0.00064624169
8.93	0.00030458235	0.00075465441
8.94	0.00023415345	0.00075637923
8.95	9.7431633e-05	0.00068373677
8.96	0.00012503306	0.00055712385
8.97	0.00030274662	3.1646689e-05
8.98	0.00037056664	0.00039851016
8.99	0.00031798085	0.00014266315
9	0.00028027312	8.8256327e-05
9.01	0.00012861512	0.00015400988
9.02	4.2057274e-05	0.00059461911
9.03	8.3656391e-07	0.00053031591
9.04	7.2065132e-05	0.00035081942
9.05	0.00021505822	0.00089183068
9.06	0.00026915454	0.00057182557
9.07	0.00016850467	0.00067677368
9.08	6.5441585e-05	0.00045411582
9.09	1.4295969e-05	0.00088661831
9.1	7.3283671e-05	0.00049037572
9.11	8.8630222e-05	0.00059415902
9.12	5.3767366e-05	0.00038466296
9.13	0.00013833974	0.00023671617
9.14	0.0001233041	0.00025482638
9.15	0.00013391322	0.0001558767
9.16	4.8995681e-06	0.00019774838
9.17	4.2548654e-05	0.00051016671
9.18	9.9024254e-06	4.1087015e-05
9.19	2.3794151e-05	0.00034618468
9.2	1.6080212e-05	0.00020738729
9.21	0.00012620754	0.00045156648
9.22	0.00025481442	0.0005715395
9.23	0.00035682302	0.00057426093
9.24	0.00047860024	0.00057558746
9.25	0.00045873801	0.00067478741
9.26	0.00032778944	0.00041763721
9.27	9.4217379e-05	0.00011962752
9.28	0.00045261708	0.00066076833
9.29	0.00060091965	0.00057391273
9.3	0.00073335933	0.00063819646
9.31	0.00061866249	0.001104957
9.32	0.00032676474	0.00041948678
9.33	2.8459987e-05	0.00011653379
9.34	0.00026496699	0.00031522443
9.35	0.00040279947	0.00048392367
9.36	0.00057791071	0.00030517975
9.37	0.00054677753	0.0004296124
9.38	0.0004115343	0.00015251194
9.39	9.2333194e-06	0.00025504863
9.4	0.00048224873	0.00094312573
9.41	0.00080603861	0.0014592304
9.42	0.0010423864	0.0015199992
9.43	0.0010343127	0.00091236395
9.44	0.00071192587	0.0010832314
9.45	0.00035390194	0.00080833288
9.46	3.9434026e-05	0.00012068414
9.47	0.00015040652	0.0001489463
9.48	0.00014584453	0.00041466328
9.49	7.096146e-05	0.0003443873
9.5	3.203678e-05	0.00023171317
9.51	8.4591867e-05	0.00047899825
9.52	0.00016708465	0.00053462079
9.53	0.00029581728	0.0007859789
9.54	0.00040482166	0.00074579527
9.55	0.00049221975	0.0011256271
9.56	0.0004402823	0.00099845844
9.57	0.00030084473	0.00097853247
9.58	7.352573e-05	0.00053616056
9.59	0.00011259959	0.00054003411
9.6	0.00020168493	0.00045007052
9.61	0.00025237577	0.00021884433
9.62	0.00022111881	0.00012905852
9.63	0.00015439569	0.00026364227
9.64	6.0273e-05	0.0007610172
9.65	0.00023855213	0.00064294589
9.66	0.0003981646	0.0011169206
9.67	0.00046624751	0.00099528408
9.68	0.00045143525	0.0007872726
9.69	0.00047546308	0.00067749221
9.7	0.0005262828	0.0011446386
9.71	0.00041127554	0.001051876
9.72	0.00020509542	0.00068280753
9.73	8.7990264e-05	0.00051158297
9.74	4.6478432e-05	0.00084827737
9.75	4.0067559e-05	0.00035384923
9.76	8.4591137e-05	0.00060388224
9.77	0.00018251385	0.00087194285
9.78	0.00032571244	0.00078840316
9.79	0.00049241371	0.0011380721
9.8	0.00055242793	0.0014761304
9.81	0.00046117151	0.0010652441
9.82	0.00037527091	0.0010929016
9.83	0.00021140103	0.0011390827
9.84	5.644606e-06	0.00062879176
9.85	0.00018240095	0.00056188869
9.86	0.00024863974	0.00023759028
9.87	0.0002026566	0.00064349989
9.88	0.00015545954	0.00057149038
9.89	5.7879226e-05	0.0010242841
9.9	5.1180422e-05	0.00071091912
9.91	4.2820497e-05	0.0008359584
9.92	1.8944672e-05	0.0011219161
9.93	2.0301537e-05	0.00097151191
9.94	2.8403406e-05	0.0010832518
9.95	1.2692425e-05	0.001132783
9.96	4.707086e-05	0.00088503349
9.97	6.9649715e-05	0.0010344494
9.98	1.7923585e-05	0.0011765115
9.99	1.9521459e-05	0.0010569279
10	3.4596534e-05	0.00086870353


==> graphics/data/single_sim_bus61reconstruction_during_thetaV.dat <==
29	0.36409425	0.36351956	0.36296733
29.01	0.36434075	0.36348336	0.36310671
29.02	0.36427094	0.36349024	0.36277217
29.03	0.36387927	0.36348471	0.36306201
29.04	0.36339074	0.36346377	0.36322432
29.05	0.36304073	0.36342145	0.36305575
29.06	0.36284667	0.36341025	0.36307407
29.07	0.36279426	0.36339401	0.3631097
29.08	0.36287347	0.3633611	0.36310621
29.09	0.36308575	0.36337546	0.36313484
29.1	0.36321616	0.36335918	0.36294968
29.11	0.36333719	0.36335853	0.36325069
29.12	0.36359725	0.36337114	0.36307875
29.13	0.36381386	0.36333001	0.36286991
29.14	0.36394406	0.36331429	0.36268187
29.15	0.3640321	0.36334242	0.36267482
29.16	0.36405053	0.36331084	0.36302393
29.17	0.36397827	0.36330591	0.3629262
29.18	0.36380526	0.36329066	0.36267667
29.19	0.36346292	0.36329807	0.36290392
29.2	0.36312357	0.36328899	0.36272107
29.21	0.36295797	0.36326672	0.36300568
29.22	0.36295629	0.36326958	0.36314662
29.23	0.36302901	0.36328194	0.36295522
29.24	0.36320243	0.36328186	0.36276304
29.25	0.36343987	0.36326591	0.36287666
29.26	0.36360174	0.36327463	0.36273692
29.27	0.363693	0.36324099	0.36281762
29.28	0.36373552	0.36326612	0.36251911
29.29	0.3635923	0.36326642	0.36260634
29.3	0.3635334	0.36325345	0.36271459
29.31	0.36347167	0.36324632	0.3626048
29.32	0.36336928	0.36322788	0.36266626
29.33	0.36326137	0.36322594	0.36271803
29.34	0.36320631	0.36321212	0.36259934
29.35	0.36324272	0.36322486	0.36258823
29.36	0.36330421	0.36322699	0.36271498
29.37	0.3634821	0.36322667	0.36228613
29.38	0.36362614	0.3632343	0.36234423
29.39	0.36354238	0.36322059	0.36249701
29.4	0.36338551	0.36321684	0.36259321
29.41	0.36332838	0.36321768	0.36212755
29.42	0.3632011	0.36320546	0.36250866
29.43	0.36306075	0.36322411	0.36271433
29.44	0.36299452	0.36321537	0.36225552
29.45	0.3630312	0.36322525	0.36240781
29.46	0.36307679	0.36320439	0.36242727
29.47	0.36309251	0.36321904	0.36233977
29.48	0.36303558	0.36323213	0.36226641
29.49	0.36297593	0.36323047	0.36241113
29.5	0.36294081	0.36323894	0.36261733
29.51	0.36307999	0.36324373	0.3625466
29.52	0.36332775	0.36323642	0.36234275
29.53	0.36351172	0.36323944	0.36237107
29.54	0.36367303	0.36324005	0.36250455
29.55	0.36375749	0.36323275	0.36246326
29.56	0.36368394	0.36322879	0.36233115
29.57	0.3634903	0.36324601	0.36226506
29.58	0.3633152	0.36323181	0.36235128
29.59	0.36314383	0.3632163	0.36233338
29.6	0.36298415	0.36321721	0.36251848
29.61	0.36281118	0.36319866	0.36244566
29.62	0.36257575	0.3631978	0.36286431
29.63	0.36244051	0.36316472	0.36234129
29.64	0.36240745	0.36316172	0.36253528
29.65	0.36244561	0.36313552	0.36255117
29.66	0.36275152	0.36312743	0.36255003
29.67	0.36315274	0.36313623	0.36286996
29.68	0.36341251	0.36312834	0.36296011
29.69	0.36350324	0.3631115	0.36291004
29.7	0.3636384	0.36308087	0.36289939
29.71	0.36368294	0.36308722	0.36262053
29.72	0.36361233	0.36304313	0.3630273
29.73	0.36347476	0.36300708	0.36259252
29.74	0.3631725	0.36299005	0.36319094
29.75	0.36270886	0.36294426	0.36297911
29.76	0.36221728	0.36291482	0.36316028
29.77	0.36194182	0.36287652	0.36299365
29.78	0.36187336	0.36285221	0.3631628
29.79	0.36202327	0.36283131	0.36307573
29.8	0.36239781	0.36281097	0.36276387
29.81	0.36283048	0.36280756	0.36304756
29.82	0.36342069	0.3628088	0.36286665
29.83	0.3638	0.36277887	0.36308088
29.84	0.36399624	0.36274965	0.3631717
29.85	0.36388555	0.36273101	0.36319302
29.86	0.36365228	0.36267654	0.36305809
29.87	0.36323216	0.362658	0.36304514
29.88	0.36282502	0.36264118	0.3631194
29.89	0.36237616	0.36261419	0.36330868
29.9	0.36196643	0.36257357	0.36330675
29.91	0.36171445	0.36254699	0.36310435
29.92	0.3618183	0.36252248	0.36339425
29.93	0.36204296	0.36251258	0.36302764
29.94	0.36245517	0.36250096	0.36322836
29.95	0.362899	0.3624799	0.36314393
29.96	0.36323201	0.36247513	0.36328809
29.97	0.36343451	0.36245509	0.3631072
29.98	0.36332855	0.36244338	0.36316469
29.99	0.36298385	0.36243169	0.36302723
30	0.36264638	0.36243172	0.36311475
30.01	0.65871053	0.36733004	0.37849574
30.02	0.77422753	0.36850225	0.3785651
30.03	0.88072729	0.36990436	0.37889171
30.04	0.97081474	0.37151004	0.37900768
30.05	1.0470337	0.37339948	0.37880892
30.06	1.1136462	0.37553328	0.3785116
30.07	1.1743735	0.37786613	0.37841257
30.08	1.2318442	0.38051805	0.37822336
30.09	1.287925	0.38337028	0.37787531
30.1	1.3438011	0.38652618	0.37756292
30.11	1.4003251	0.38987993	0.37695873
30.12	1.4579913	0.39351405	0.37638302
30.13	1.5172406	0.39740695	0.37590769
30.14	1.5781994	0.40151825	0.37468221
30.15	1.5101996	0.43052544	0.33610516
30.16	1.5350911	0.43554987	0.33610904
30.17	1.537536	0.43982998	0.33675552
30.18	1.5192733	0.44372813	0.33795885
30.19	1.485726	0.44769535	0.33897055
30.2	1.3872408	0.45012287	0.32875658
30.21	1.3219019	0.4533679	0.33008783
30.22	1.2475026	0.45694649	0.33138931
30.23	1.1681207	0.46085577	0.33239029
30.24	1.0875392	0.46512293	0.33254772
30.25	1.009027	0.46967359	0.33280023
30.26	0.93511301	0.47449239	0.33243132
30.27	0.86727896	0.47953246	0.33222221
30.28	0.80621797	0.48476514	0.33174055
30.29	0.7520826	0.49010809	0.33101729
30.3	0.70443911	0.49553831	0.33021602
30.31	0.66280582	0.50100449	0.32952387
30.32	0.62640798	0.50649199	0.328271
30.33	0.59451605	0.51193402	0.32740611
30.34	0.5665596	0.51733027	0.32677784
30.35	0.5418758	0.52264992	0.32582393
30.36	0.52001758	0.52789601	0.32516657
30.37	0.50061853	0.53300061	0.32413498
30.38	0.48333029	0.53798888	0.32329766
30.39	0.46797401	0.54280162	0.32235122
30.4	0.45755531	0.54749882	0.32220359
30.41	0.46151434	0.55210391	0.3209402
30.42	0.47695636	0.55656925	0.32005309
30.43	0.49135364	0.56085273	0.31864456
30.44	0.5031266	0.56483446	0.3180721
30.45	0.51221012	0.56852964	0.31738631
30.46	0.51877696	0.57196029	0.31689881
30.47	0.52317284	0.57509238	0.31739418
30.48	0.52574568	0.5779134	0.3172761
30.49	0.52676598	0.58044191	0.31753549
30.5	0.52668069	0.58267452	0.31814821
30.51	0.52574432	0.58461329	0.31903305
30.52	0.5242255	0.5861963	0.32022611
30.53	0.52227364	0.58747525	0.32122397
30.54	0.52028795	0.5884414	0.32310987
30.55	0.51829651	0.58910191	0.32470243
30.56	0.51646951	0.5894368	0.326392
30.57	0.51499558	0.58944817	0.32848699
30.58	0.51390158	0.58915148	0.33078709
30.59	0.51331488	0.58853249	0.33320214
30.6	0.51314375	0.58759452	0.33587918
30.61	0.51361079	0.58632685	0.3387759
30.62	0.51452234	0.58471991	0.34114046
30.63	0.51604517	0.58284334	0.34448445
30.64	0.51809176	0.58065031	0.34762527
30.65	0.52065623	0.57809841	0.35099177
30.66	0.52371677	0.57527474	0.35401734
30.67	0.52714693	0.57216303	0.35756721
30.68	0.53097253	0.56877121	0.36101938
30.69	0.53518115	0.56507965	0.36497484
30.7	0.53965425	0.56112313	0.36887206
30.71	0.54434851	0.55691039	0.37279182
30.72	0.54919506	0.55243431	0.37655854
30.73	0.55421543	0.54772332	0.38086529
30.74	0.559319	0.54275497	0.38494204
30.75	0.56441281	0.53758759	0.38898882
30.76	0.56944698	0.53222629	0.39344494
30.77	0.57436592	0.52665375	0.39771207
30.78	0.57916875	0.5209261	0.40204598
30.79	0.58376909	0.51502039	0.40633589
30.8	0.58697488	0.50896548	0.41099234
30.81	0.58663009	0.50271958	0.41555182
30.82	0.58202261	0.49628945	0.42000938
30.83	0.5742144	0.48970126	0.42518356
30.84	0.5647889	0.48299194	0.42982293
30.85	0.55560178	0.47623295	0.43496866
30.86	0.54851337	0.46945938	0.43968002
30.87	0.54472197	0.46269079	0.44440047
30.88	0.54462274	0.45598133	0.44906851
30.89	0.54763958	0.44932473	0.4535118
30.9	0.55285405	0.44270977	0.45806159
30.91	0.5587493	0.43615212	0.46213351
30.92	0.56409184	0.4296537	0.46645981
30.93	0.56787891	0.42324415	0.47071714
30.94	0.56936662	0.41684641	0.47501797
30.95	0.56837415	0.41053241	0.47932433
30.96	0.56508114	0.40432538	0.48379509
30.97	0.56021549	0.3981997	0.4883713
30.98	0.55475591	0.39219311	0.49226876
30.99	0.54972627	0.38637845	0.49665188
31	0.54605129	0.38078486	0.50087677


==> graphics/data/single_sim_bus61reconstruction_pre_thetaV.dat <==
2	0.36339123	0.36357864	0.36314856
2.01	0.36332436	0.36360266	0.36317641
2.02	0.36343029	0.36360805	0.36356478
2.03	0.36339164	0.36362667	0.36340998
2.04	0.36346425	0.36362475	0.36332489
2.05	0.36355974	0.36363987	0.36333921
2.06	0.36364702	0.36364088	0.36311154
2.07	0.36370972	0.3636574	0.36326616
2.08	0.36370748	0.3636599	0.36330085
2.09	0.36373659	0.3637076	0.36305273
2.1	0.36370093	0.36370698	0.36295326
2.11	0.36357256	0.3637308	0.36307944
2.12	0.36335419	0.36373942	0.36311
2.13	0.36310498	0.3637177	0.36308433
2.14	0.36293025	0.36373224	0.36321808
2.15	0.36287501	0.36374358	0.36310603
2.16	0.36275812	0.36374026	0.36304148
2.17	0.36275672	0.36375064	0.36299525
2.18	0.36287598	0.36376386	0.36286313
2.19	0.3631662	0.36377027	0.36321312
2.2	0.36346196	0.36379833	0.36307442
2.21	0.36384193	0.36381036	0.36294663
2.22	0.36416479	0.36383939	0.36295352
2.23	0.36436228	0.36383148	0.36295283
2.24	0.36441976	0.36385071	0.36326103
2.25	0.36425424	0.36386556	0.36297805
2.26	0.36397534	0.36388395	0.36318476
2.27	0.36355582	0.36386933	0.36314577
2.28	0.36301358	0.36387354	0.3631657
2.29	0.36263171	0.36388222	0.3633415
2.3	0.36247249	0.36388867	0.36314924
2.31	0.36262699	0.36388445	0.36321812
2.32	0.36283072	0.36389779	0.36325852
2.33	0.36328275	0.36392674	0.36341748
2.34	0.36375614	0.36394035	0.36340017
2.35	0.36419906	0.36395108	0.36348744
2.36	0.36449537	0.36393672	0.36328432
2.37	0.36454791	0.36392737	0.36331067
2.38	0.36441277	0.36393387	0.36349776
2.39	0.36418915	0.36392434	0.36355312
2.4	0.36384731	0.36391504	0.36356829
2.41	0.36353127	0.36392789	0.36345706
2.42	0.36317182	0.3638821	0.36365061
2.43	0.36287069	0.3638993	0.36374641
2.44	0.3626307	0.36388097	0.3638361
2.45	0.3626395	0.36389802	0.36387986
2.46	0.36288892	0.36389621	0.36359341
2.47	0.36315576	0.36389979	0.36357064
2.48	0.36342554	0.36389958	0.36367869
2.49	0.36372644	0.36390823	0.36411621
2.5	0.36397284	0.36391108	0.36420716
2.51	0.36411869	0.36391068	0.36395265
2.52	0.36420267	0.36390864	0.36393695
2.53	0.36418054	0.36388848	0.36368031
2.54	0.36412693	0.36389093	0.36365307
2.55	0.36395745	0.36389261	0.36414056
2.56	0.36364188	0.36390284	0.36388578
2.57	0.36342202	0.36386836	0.36428417
2.58	0.36317682	0.36387259	0.36411885
2.59	0.36304317	0.36387639	0.36406399
2.6	0.3631092	0.36386838	0.36397891
2.61	0.36333062	0.36385993	0.36384048
2.62	0.36366622	0.36387427	0.36411318
2.63	0.36398572	0.36384833	0.36395601
2.64	0.3641885	0.36383398	0.36398369
2.65	0.36430791	0.36382066	0.36394448
2.66	0.36422381	0.36381814	0.36396602
2.67	0.36403654	0.36381984	0.36415604
2.68	0.36386241	0.36379184	0.36409363
2.69	0.36368	0.36377296	0.36385531
2.7	0.36351231	0.36377974	0.36378514
2.71	0.36347768	0.36373537	0.36377461
2.72	0.36351206	0.36373616	0.36385383
2.73	0.3636624	0.3637216	0.36404344
2.74	0.36383939	0.36372218	0.36424098
2.75	0.36396561	0.3637105	0.36392926
2.76	0.36402218	0.36368405	0.36399273
2.77	0.36385486	0.36366656	0.36363846
2.78	0.36364142	0.3636654	0.36404195
2.79	0.36348368	0.36363954	0.36392974
2.8	0.36334428	0.36363748	0.36399337
2.81	0.36325785	0.36361551	0.36425302
2.82	0.36337994	0.36363238	0.36435581
2.83	0.36359649	0.36363424	0.36406364
2.84	0.36385987	0.36364411	0.36406189
2.85	0.36396015	0.36362548	0.36398724
2.86	0.36383498	0.36362097	0.36390268
2.87	0.36363622	0.36362638	0.36400716
2.88	0.36349264	0.36362454	0.36380579
2.89	0.36354389	0.36360639	0.36430854
2.9	0.36358083	0.36359116	0.36389273
2.91	0.3636588	0.36360097	0.36400097
2.92	0.36385753	0.36361106	0.36391056
2.93	0.36401653	0.36359676	0.36387357
2.94	0.36408851	0.36360419	0.36396734
2.95	0.36412906	0.36358048	0.36394414
2.96	0.36410262	0.36358372	0.36399586
2.97	0.36403056	0.36357648	0.36396335
2.98	0.36400833	0.36357803	0.36420093
2.99	0.36404475	0.3635708	0.36419568
3	0.36395848	0.36357713	0.36390653
3.01	0.36378322	0.36355414	0.36435672
3.02	0.36366447	0.36355109	0.36425998
3.03	0.36356353	0.36352711	0.36426424
3.04	0.36350523	0.36355492	0.36429818
3.05	0.3634243	0.36354288	0.36439918
3.06	0.36326999	0.36354044	0.36416817
3.07	0.3633505	0.36353194	0.36410208
3.08	0.36346748	0.3635341	0.36454538
3.09	0.36355147	0.36352772	0.36419616
3.1	0.36362084	0.36352356	0.36437231
3.11	0.36359133	0.36352425	0.36424813
3.12	0.36352896	0.36353905	0.36434711
3.13	0.36337281	0.36350778	0.36402515
3.14	0.36314415	0.36351568	0.36430775
3.15	0.36298557	0.36351913	0.36457727
3.16	0.36300855	0.36353574	0.36432366
3.17	0.36316965	0.3635442	0.36439094
3.18	0.36347617	0.36354894	0.36419532
3.19	0.36375552	0.36355994	0.36443799
3.2	0.36405937	0.36358538	0.3644716
3.21	0.36432832	0.36358525	0.3644756
3.22	0.36447947	0.36359029	0.36432212
3.23	0.36447486	0.36360262	0.36473686
3.24	0.36430249	0.36360502	0.36451256
3.25	0.36410693	0.36360593	0.36459029
3.26	0.36370912	0.36361934	0.36418574
3.27	0.36329514	0.3636017	0.36455148
3.28	0.36314619	0.36362323	0.36447851
3.29	0.36300246	0.36363382	0.36457131
3.3	0.36301567	0.36363708	0.36451855
3.31	0.36334517	0.3636558	0.36424858
3.32	0.36364858	0.36367347	0.36445429
3.33	0.36393359	0.36369169	0.36449725
3.34	0.3640765	0.36373631	0.36436469
3.35	0.36413796	0.36371462	0.3643083
3.36	0.36407826	0.3637331	0.36458733
3.37	0.36388918	0.36375372	0.36464901
3.38	0.36361418	0.36375666	0.36475303
3.39	0.36341095	0.36376168	0.36438174
3.4	0.36340571	0.3637898	0.36437987
3.41	0.36350812	0.36380683	0.36454126
3.42	0.36367572	0.36378678	0.36458927
3.43	0.36389239	0.36384144	0.36459793
3.44	0.36406724	0.36382774	0.36451733
3.45	0.36410885	0.36386364	0.36445328
3.46	0.36411945	0.36387511	0.36444005
3.47	0.36402219	0.36388639	0.36455185
3.48	0.36386605	0.36389002	0.36470515
3.49	0.36368975	0.36389479	0.36439907
3.5	0.36358392	0.36390403	0.36435757
3.51	0.36362386	0.36392018	0.36433872
3.52	0.36370736	0.3639241	0.36467948
3.53	0.36379475	0.36396703	0.36442755
3.54	0.36400531	0.36399667	0.36479876
3.55	0.36416531	0.36399334	0.36447116
3.56	0.36428614	0.36398428	0.36454869
3.57	0.36421891	0.36401276	0.36464459
3.58	0.36405793	0.36401289	0.36445767
3.59	0.36378864	0.3640253	0.36477914
3.6	0.363502	0.36400853	0.36481429
3.61	0.36324819	0.36402243	0.36478841
3.62	0.36322722	0.36400818	0.36466464
3.63	0.36332891	0.36404118	0.36450648
3.64	0.36359892	0.36405209	0.36456971
3.65	0.36394268	0.36404847	0.36462014
3.66	0.36417424	0.36406113	0.36464351
3.67	0.36433657	0.36406857	0.3645898
3.68	0.36439916	0.36406668	0.36455034
3.69	0.36427236	0.36407439	0.36450124
3.7	0.36417786	0.36408411	0.36487598
3.71	0.36395214	0.36408169	0.36476735
3.72	0.36369194	0.36407196	0.36469423
3.73	0.36353156	0.36408944	0.36465064
3.74	0.36352555	0.36408309	0.36450465
3.75	0.36372896	0.36410875	0.36467528
3.76	0.36379367	0.36408871	0.36457783
3.77	0.36383676	0.36411776	0.36474711
3.78	0.3639588	0.36413146	0.36462111
3.79	0.36396453	0.36412821	0.36463349
3.8	0.36399456	0.3641309	0.36492428
3.81	0.3640495	0.36415854	0.36470026
3.82	0.36408936	0.36415153	0.36476641
3.83	0.36410965	0.36418087	0.36446817
3.84	0.36412942	0.3641967	0.36457896
3.85	0.36402593	0.36422639	0.36510721
3.86	0.36384106	0.36424789	0.36467576
3.87	0.36370332	0.36425214	0.36477928
3.88	0.36373322	0.36428203	0.36485625
3.89	0.36373384	0.36430257	0.36492332
3.9	0.36376833	0.36430744	0.36482399
3.91	0.36388658	0.36433363	0.36485172
3.92	0.36400355	0.3643469	0.36488519
3.93	0.36408949	0.36434118	0.36510767
3.94	0.36420589	0.36437947	0.36488828
3.95	0.3642389	0.36438231	0.36486326
3.96	0.36415828	0.36440599	0.36451122
3.97	0.36402585	0.36444638	0.36475266
3.98	0.36387184	0.36444868	0.3648715
3.99	0.3638307	0.36445095	0.36483592
4	0.36392314	0.36448291	0.36502109
4.01	0.36409109	0.36450539	0.36488643
4.02	0.36431591	0.3644976	0.36466063
4.03	0.36453752	0.36452162	0.36475602
4.04	0.36457889	0.36454265	0.36463352
4.05	0.36451945	0.36455007	0.36486082
4.06	0.36447248	0.36455499	0.3644068
4.07	0.36434737	0.36454249	0.36499514
4.08	0.36424769	0.36456633	0.3646717
4.09	0.36415382	0.36456013	0.36470762
4.1	0.36407713	0.36454288	0.36490516
4.11	0.36407027	0.36454805	0.36470908
4.12	0.36403038	0.36453214	0.36466792
4.13	0.36420832	0.36451576	0.36473481
4.14	0.3644009	0.36453892	0.36467423
4.15	0.36459824	0.36451954	0.36448505
4.16	0.36464828	0.36453219	0.36455846
4.17	0.36461091	0.36454118	0.3648558
4.18	0.3643934	0.36452368	0.3646654
4.19	0.36421253	0.36451549	0.36478752
4.2	0.36415591	0.36450655	0.3645443
4.21	0.36417404	0.36449478	0.36467488
4.22	0.36420876	0.36449746	0.36480845
4.23	0.36426663	0.36449985	0.36476712
4.24	0.3643634	0.36448213	0.36496664
4.25	0.36439338	0.36448346	0.36437061
4.26	0.3644531	0.3644888	0.36440787
4.27	0.36448066	0.36449314	0.3643943
4.28	0.36448378	0.36446471	0.3643777
4.29	0.36437006	0.36446738	0.36460331
4.3	0.36434758	0.36445602	0.36456632
4.31	0.36425138	0.36445997	0.36442059
4.32	0.36430496	0.36446484	0.36480304
4.33	0.36439894	0.36445041	0.36474725
4.34	0.36450006	0.3644552	0.3644599
4.35	0.36451613	0.36443927	0.36455744
4.36	0.36451003	0.36444691	0.36439366
4.37	0.36435883	0.36443809	0.36459501
4.38	0.36419882	0.36443515	0.36467233
4.39	0.36416335	0.36441383	0.36457452
4.4	0.36421328	0.3644345	0.36451364
4.41	0.36433579	0.36442989	0.36472309
4.42	0.36443536	0.36443911	0.36465226
4.43	0.36448013	0.36444346	0.36448376
4.44	0.36456411	0.36444713	0.36471257
4.45	0.36457306	0.36446379	0.36478347
4.46	0.36447447	0.36446137	0.36464644
4.47	0.36443395	0.3644818	0.36476953
4.48	0.36449613	0.36448102	0.36491904
4.49	0.36459393	0.36448593	0.36455116
4.5	0.36468398	0.36449982	0.3648245
4.51	0.36453293	0.36451964	0.36504235
4.52	0.3644601	0.36451807	0.3647531
4.53	0.36446034	0.36451981	0.36498685
4.54	0.36447553	0.36453988	0.36489275
4.55	0.36455691	0.36453031	0.36512166
4.56	0.36460661	0.3645656	0.36485298
4.57	0.36462271	0.3645714	0.36478399
4.58	0.36455418	0.36457248	0.36505661
4.59	0.36458307	0.36457198	0.36499694
4.6	0.36466481	0.36459473	0.36522272
4.61	0.36464754	0.36460328	0.36468577
4.62	0.36453632	0.36461037	0.36501817
4.63	0.3643756	0.36460932	0.3652442
4.64	0.36424069	0.36460574	0.36498495
4.65	0.36409652	0.36460524	0.36483802
4.66	0.36404985	0.36459446	0.36499302
4.67	0.36407446	0.36463599	0.36513001
4.68	0.36425565	0.36462811	0.36506063
4.69	0.36464497	0.36462866	0.36469699
4.7	0.3649499	0.36463983	0.36498689
4.71	0.36515683	0.36467063	0.36488796
4.72	0.36526807	0.3646791	0.36465323
4.73	0.36525332	0.36468717	0.36488703
4.74	0.36502347	0.36469976	0.36526316
4.75	0.36467874	0.36470148	0.36481497
4.76	0.3643164	0.36471386	0.36485341
4.77	0.36397709	0.36471073	0.36453159
4.78	0.36372947	0.36470643	0.36474724
4.79	0.3637593	0.36473906	0.36474503
4.8	0.36414383	0.36476601	0.36512919
4.81	0.36468428	0.36476025	0.3646967
4.82	0.36512729	0.36479641	0.36457689
4.83	0.36544201	0.36483642	0.3647243
4.84	0.36560529	0.3648289	0.36491584
4.85	0.36559246	0.36485025	0.36465668
4.86	0.36542119	0.36486174	0.36488924
4.87	0.36516592	0.36487352	0.36502599
4.88	0.36484302	0.36488766	0.36463571
4.89	0.36435753	0.36490146	0.36500008
4.9	0.36405721	0.36490624	0.36470433
4.91	0.36396401	0.36492147	0.3647077
4.92	0.36396773	0.36492544	0.36476305
4.93	0.36405411	0.36496873	0.36504252
4.94	0.3642994	0.3649596	0.364864
4.95	0.36468795	0.36499533	0.36479196
4.96	0.36512232	0.36502394	0.36489345
4.97	0.36546131	0.36504633	0.36483435
4.98	0.3657205	0.36508073	0.36506687
4.99	0.36570883	0.3650949	0.36503377
5	0.36554848	0.36509082	0.365153
5.01	0.36526821	0.3651103	0.36461038
5.02	0.36488816	0.36512377	0.36522917
5.03	0.36460078	0.36513074	0.36488331
5.04	0.36439539	0.36514242	0.36519562
5.05	0.36436348	0.36514029	0.36492168
5.06	0.36447422	0.36516472	0.36496667
5.07	0.36478406	0.36516452	0.36483984
5.08	0.36513607	0.36516855	0.36511386
5.09	0.36540492	0.36518248	0.36519633
5.1	0.36561716	0.36520823	0.36538407
5.11	0.36561938	0.36521147	0.36494038
5.12	0.36555576	0.36518142	0.36494702
5.13	0.36532115	0.36521358	0.36521514
5.14	0.36497093	0.36519378	0.36514217
5.15	0.36466754	0.36520021	0.3652226
5.16	0.36438501	0.36519575	0.36537767
5.17	0.36423186	0.36517528	0.36521655
5.18	0.36420585	0.36516458	0.36548696
5.19	0.36422787	0.36514994	0.36527127
5.2	0.3643939	0.36515075	0.36519212
5.21	0.36482706	0.36514568	0.36539604
5.22	0.36527215	0.36514341	0.36553884
5.23	0.36563348	0.36514167	0.36530295
5.24	0.36578336	0.36512647	0.36528589
5.25	0.36563228	0.36511855	0.36550425
5.26	0.36556008	0.36507911	0.36534863
5.27	0.36549339	0.36506771	0.36529011
5.28	0.36530684	0.36504114	0.36535529
5.29	0.36487393	0.36502933	0.36533513
5.3	0.36437782	0.36499923	0.36542268
5.31	0.36401475	0.3649746	0.36573619
5.32	0.36385407	0.36494001	0.36526344
5.33	0.3639013	0.3649243	0.36512962
5.34	0.3642195	0.36492435	0.3655744
5.35	0.3647062	0.36490164	0.36543336
5.36	0.36528005	0.36489905	0.36534138
5.37	0.36554713	0.36489786	0.36558539
5.38	0.36539365	0.36491272	0.3652658
5.39	0.36505285	0.36487898	0.36529807
5.4	0.36468779	0.36487041	0.36549835
5.41	0.36421777	0.36484688	0.36530501
5.42	0.36385223	0.36482151	0.36544224
5.43	0.36363694	0.36479465	0.36546085
5.44	0.36356876	0.36481909	0.36562555
5.45	0.36380561	0.36483492	0.36565104
5.46	0.36409481	0.36481135	0.3654353
5.47	0.36448659	0.3648082	0.36535437
5.48	0.36496124	0.3648365	0.36544367
5.49	0.36543282	0.36484866	0.36543412
5.5	0.36567935	0.36484898	0.36555166
5.51	0.36571168	0.3648658	0.36557986
5.52	0.36561375	0.3648624	0.36548971
5.53	0.36539513	0.36484528	0.36551279
5.54	0.36507115	0.36486479	0.36550936
5.55	0.36476721	0.36487213	0.36585563
5.56	0.36459073	0.36487536	0.36578884
5.57	0.36448683	0.36489672	0.36584016
5.58	0.36457906	0.36489902	0.36564201
5.59	0.36468791	0.36490911	0.3653784
5.6	0.36484016	0.36490206	0.36546121
5.61	0.36497939	0.36494464	0.36552203
5.62	0.36511262	0.36493308	0.36556128
5.63	0.36516728	0.36497303	0.36564483
5.64	0.3652591	0.36497288	0.36565244
5.65	0.36518084	0.36497614	0.36577936
5.66	0.36503418	0.36500901	0.36557072
5.67	0.3649179	0.36498655	0.36550149
5.68	0.36479059	0.36501353	0.36567318
5.69	0.36471493	0.36502202	0.36560185
5.7	0.36459179	0.36504663	0.36559894
5.71	0.36455075	0.36500714	0.36558767
5.72	0.36461543	0.36502472	0.36538117
5.73	0.36477091	0.36502178	0.36577705
5.74	0.36501937	0.3650542	0.36567167
5.75	0.36526948	0.36505582	0.36540231
5.76	0.36547758	0.36506081	0.36554414
5.77	0.36559195	0.3650757	0.3656209
5.78	0.36549338	0.36505661	0.36544693
5.79	0.36520909	0.36508466	0.36548766
5.8	0.36484009	0.36507211	0.36542534
5.81	0.36452771	0.36507903	0.36569961
5.82	0.3642605	0.36510682	0.36575345
5.83	0.36426304	0.36507973	0.36572593
5.84	0.36438846	0.36511423	0.36536561
5.85	0.36458916	0.36513079	0.36580286
5.86	0.36496652	0.3651355	0.36570568
5.87	0.36542704	0.36514928	0.36577527
5.88	0.36574125	0.36518246	0.36539196
5.89	0.36589901	0.36519855	0.36573438
5.9	0.36587214	0.3651993	0.36567204
5.91	0.36564209	0.36522696	0.36535133
5.92	0.36524404	0.36522009	0.36563909
5.93	0.36482117	0.36523146	0.36554965
5.94	0.36450149	0.3652288	0.36589902
5.95	0.36445046	0.36524526	0.36549787
5.96	0.36454006	0.36524954	0.36538925
5.97	0.36475921	0.36524059	0.36561083
5.98	0.36505486	0.36527588	0.36573406
5.99	0.36524985	0.36529982	0.36591481
6	0.36534906	0.36531567	0.36585183
6.01	0.36537254	0.3653205	0.36569915
6.02	0.3653934	0.36531592	0.36577586
6.03	0.36527898	0.36533125	0.36593181
6.04	0.36516206	0.36533548	0.36581475
6.05	0.36514651	0.36533075	0.36572481
6.06	0.36506788	0.36534789	0.36581754
6.07	0.36490512	0.36538297	0.36566398
6.08	0.36481293	0.36537863	0.36573471
6.09	0.36487392	0.3653756	0.36597049
6.1	0.36497666	0.3653863	0.3660273
6.11	0.36507894	0.36540595	0.36606468
6.12	0.36509625	0.36540916	0.3658273
6.13	0.36526117	0.36540538	0.36603558
6.14	0.36534077	0.36542157	0.36589644
6.15	0.36548179	0.36545041	0.36574691
6.16	0.36559684	0.36547273	0.36595953
6.17	0.36560095	0.36544948	0.3659321
6.18	0.36540773	0.36546603	0.36609381
6.19	0.36512025	0.3654508	0.36590937
6.2	0.36483733	0.36547486	0.36616683
6.21	0.36466677	0.36546642	0.36582864
6.22	0.36463748	0.36548133	0.36559614
6.23	0.3646145	0.36548622	0.36603465
6.24	0.36467442	0.36551034	0.36585229
6.25	0.36483783	0.36551394	0.36600682
6.26	0.36511064	0.36550365	0.36583057
6.27	0.36540507	0.36553825	0.36593546
6.28	0.36558903	0.36553904	0.36574723
6.29	0.36579788	0.36554276	0.36582847
6.3	0.36586146	0.36556085	0.36566356
6.31	0.36583873	0.36554479	0.36554533
6.32	0.36562182	0.36556427	0.3657911
6.33	0.36523685	0.36554446	0.36541736
6.34	0.3647141	0.3655279	0.36560673
6.35	0.36442274	0.36552165	0.36567038
6.36	0.36435227	0.36554058	0.3655852
6.37	0.36456226	0.36553886	0.36577034
6.38	0.36496263	0.36556565	0.36555404
6.39	0.36534412	0.3655735	0.36539141
6.4	0.3657163	0.36558181	0.36565706
6.41	0.36608959	0.36561213	0.3652536
6.42	0.36622637	0.36559121	0.36525452
6.43	0.36605645	0.3655953	0.36559104
6.44	0.36582741	0.36558076	0.36549527
6.45	0.36561286	0.36557875	0.36554859
6.46	0.36559315	0.36559186	0.36531026
6.47	0.36561588	0.36556416	0.36581562
6.48	0.36563636	0.36558493	0.36532284
6.49	0.36563195	0.36558654	0.36532164
6.5	0.3655774	0.36559213	0.36556217
6.51	0.36564841	0.36557096	0.36516886
6.52	0.36569145	0.36558529	0.36550705
6.53	0.36582504	0.36560644	0.36535311
6.54	0.3658596	0.36558668	0.36520249
6.55	0.36587388	0.36558279	0.36524546
6.56	0.36589352	0.36559795	0.3653933
6.57	0.36579723	0.36561271	0.36515175
6.58	0.36565604	0.36559043	0.36529017
6.59	0.36552951	0.36558417	0.36483089
6.6	0.3653969	0.36557554	0.36515138
6.61	0.36541092	0.3655987	0.36502298
6.62	0.36540944	0.36561161	0.3651264
6.63	0.36548312	0.36561066	0.36530995
6.64	0.36554475	0.36562414	0.36529017
6.65	0.36549202	0.36564208	0.36505428
6.66	0.36549286	0.36563692	0.36520262
6.67	0.36546311	0.36563663	0.36526268
6.68	0.36548363	0.36563077	0.36487743
6.69	0.36556026	0.36566078	0.36514085
6.7	0.36549664	0.36566683	0.36492547
6.71	0.36550363	0.36567954	0.36528012
6.72	0.3655854	0.3656694	0.36532472
6.73	0.36571192	0.36568325	0.36493821
6.74	0.36587409	0.36569638	0.36515052
6.75	0.36591111	0.365693	0.36498041
6.76	0.36591878	0.36574771	0.36493224
6.77	0.36585681	0.36571725	0.36509097
6.78	0.36579631	0.36571665	0.36522747
6.79	0.36551248	0.36573245	0.36502333
6.8	0.36522713	0.36572239	0.3650433
6.81	0.36500214	0.36572717	0.36549792
6.82	0.36489543	0.3657311	0.36518344
6.83	0.36496157	0.36572424	0.36516265
6.84	0.36503566	0.36572422	0.36519774
6.85	0.36521903	0.36571058	0.36542927
6.86	0.36541322	0.36571884	0.36528314
6.87	0.36563574	0.36573823	0.36522291
6.88	0.36583095	0.36572784	0.36549942
6.89	0.36592284	0.36568725	0.36520488
6.9	0.3658713	0.36569933	0.3653256
6.91	0.36577148	0.36568404	0.36545371
6.92	0.36549152	0.36566825	0.36536695
6.93	0.36530911	0.36564105	0.36529202
6.94	0.36531145	0.36564186	0.3657032
6.95	0.36525085	0.36561444	0.36545664
6.96	0.36518334	0.36560261	0.36546915
6.97	0.36511316	0.36555018	0.36535308
6.98	0.36501825	0.36552431	0.36554835
6.99	0.36503596	0.36551723	0.36537471
7	0.36509872	0.36548899	0.36542734
7.01	0.36522361	0.36547789	0.36568118
7.02	0.36539879	0.36544589	0.36558041
7.03	0.3656286	0.36543186	0.36571468
7.04	0.36578544	0.36544857	0.36557907
7.05	0.36598809	0.36540948	0.36531373
7.06	0.36600852	0.36538458	0.36557353
7.07	0.36586661	0.36536858	0.36539154
7.08	0.36563929	0.36534031	0.36532296
7.09	0.36533273	0.36530564	0.36575211
7.1	0.36505411	0.36529277	0.36577618
7.11	0.36489211	0.365267	0.36546215
7.12	0.3648688	0.36525899	0.36562889
7.13	0.36490161	0.36524067	0.36566536
7.14	0.36492194	0.36523987	0.36537244
7.15	0.36492523	0.36521691	0.3656784
7.16	0.36493546	0.36520512	0.36568912
7.17	0.36503883	0.36521769	0.36575299
7.18	0.36512956	0.36519901	0.36554129
7.19	0.36523845	0.36518235	0.36562437
7.2	0.36533071	0.36519605	0.36579247
7.21	0.36529799	0.36520478	0.36550461
7.22	0.36531429	0.36520019	0.36536565
7.23	0.36528216	0.36518204	0.36539055
7.24	0.36512849	0.3651991	0.36552494
7.25	0.36501817	0.36517358	0.36536962
7.26	0.36493568	0.36517626	0.36534115
7.27	0.3649847	0.36518449	0.36537487
7.28	0.36508335	0.36517572	0.36521503
7.29	0.36524372	0.36515578	0.36534149
7.3	0.36548433	0.36516413	0.3653825
7.31	0.36580651	0.36519041	0.36531139
7.32	0.36597483	0.36518626	0.36536504
7.33	0.3658818	0.36518692	0.36533945
7.34	0.36561629	0.36519333	0.36542762
7.35	0.36516712	0.36521012	0.36578147
7.36	0.36470062	0.36519804	0.36540729
7.37	0.36441369	0.36517917	0.36512369
7.38	0.36448532	0.36515332	0.36531119
7.39	0.36473067	0.3652028	0.36539558
7.4	0.36509147	0.36519536	0.36549393
7.41	0.36536815	0.36520509	0.36506925
7.42	0.36570177	0.36520076	0.36518326
7.43	0.36585999	0.36523667	0.36537998
7.44	0.36589584	0.36521478	0.36502734
7.45	0.36592173	0.36523609	0.36552686
7.46	0.36586087	0.3652485	0.36517604
7.47	0.36582181	0.36523464	0.36533744
7.48	0.36559517	0.36522759	0.36517537
7.49	0.36522596	0.36522837	0.36539721
7.5	0.36495844	0.36522297	0.36541224
7.51	0.36474164	0.36522001	0.36526689
7.52	0.36457089	0.36522983	0.36528611
7.53	0.36455668	0.36521717	0.36548696
7.54	0.36460895	0.36521885	0.36549882
7.55	0.36467661	0.36520262	0.36562263
7.56	0.36483964	0.36521139	0.36547629
7.57	0.36509161	0.36520505	0.36537898
7.58	0.36536202	0.36520852	0.36537126
7.59	0.36568117	0.36521817	0.3654667
7.6	0.36586761	0.36523725	0.36545395
7.61	0.36585998	0.36524322	0.36532784
7.62	0.36579175	0.36522676	0.36557421
7.63	0.3656546	0.36524206	0.36547682
7.64	0.36548737	0.36521694	0.365754
7.65	0.36531945	0.36522274	0.36564901
7.66	0.3650539	0.3652088	0.36562474
7.67	0.36473538	0.36522078	0.36538531
7.68	0.36449238	0.36522517	0.36543864
7.69	0.36436031	0.36519059	0.36561405
7.7	0.36441699	0.36519179	0.36578383
7.71	0.36459122	0.3651938	0.36559697
7.72	0.36482449	0.3651983	0.36588424
7.73	0.36528651	0.36520006	0.36570573
7.74	0.36563602	0.36520625	0.36602341
7.75	0.36584035	0.36522135	0.36544979
7.76	0.3657971	0.36522416	0.36556861
7.77	0.36557289	0.36519675	0.36582308
7.78	0.36539904	0.36519337	0.36564881
7.79	0.36524161	0.36517919	0.36531697
7.8	0.36514486	0.36518371	0.36579425
7.81	0.36507885	0.36517157	0.36553952
7.82	0.36501032	0.36518585	0.36561283
7.83	0.36501897	0.36517926	0.36580395
7.84	0.36499586	0.3651681	0.36573879
7.85	0.36507134	0.36516143	0.36568777
7.86	0.36520145	0.36518347	0.36580341
7.87	0.36519255	0.36515628	0.36550385
7.88	0.36504351	0.3651769	0.36553949
7.89	0.36487213	0.36517843	0.36542718
7.9	0.36479502	0.3651612	0.36581418
7.91	0.36478634	0.36516237	0.36575211
7.92	0.36470988	0.36516895	0.36575441
7.93	0.36476958	0.3651521	0.36586795
7.94	0.36492868	0.36516333	0.36574814
7.95	0.36517734	0.36514338	0.36581001
7.96	0.36534467	0.36516255	0.36585933
7.97	0.36565109	0.36512783	0.36575996
7.98	0.36604202	0.36514516	0.36587282
7.99	0.36625523	0.36513386	0.36599362
8	0.36626815	0.36516914	0.36592463
8.01	0.36601596	0.36514714	0.36587553
8.02	0.36568104	0.36513523	0.36597185
8.03	0.36531259	0.36511713	0.36609266
8.04	0.36491613	0.36512198	0.36606665
8.05	0.36459284	0.36512632	0.36613455
8.06	0.36443797	0.36509999	0.36599479
8.07	0.36444894	0.36509443	0.36581234
8.08	0.36468955	0.3650765	0.36611526
8.09	0.36508586	0.36509853	0.36575592
8.1	0.36560923	0.36510893	0.36559862
8.11	0.36608183	0.36509478	0.36590882
8.12	0.3663905	0.36512768	0.36578246
8.13	0.36647156	0.36510146	0.36575301
8.14	0.36625874	0.36508836	0.36574595
8.15	0.36583465	0.3651067	0.36569699
8.16	0.36533959	0.36505643	0.36564469
8.17	0.36487803	0.36503282	0.36550864
8.18	0.36456114	0.36502828	0.36582089
8.19	0.36443222	0.36500533	0.36598992
8.2	0.36447963	0.36503398	0.36578219
8.21	0.36466112	0.36501831	0.36550145
8.22	0.36494176	0.36500575	0.36568422
8.23	0.36527532	0.36503116	0.3658183
8.24	0.36562776	0.36503992	0.36527551
8.25	0.36588117	0.36503177	0.3653851
8.26	0.36595018	0.36503203	0.36538809
8.27	0.36581272	0.36502955	0.36525382
8.28	0.36553732	0.36501367	0.36558652
8.29	0.36528921	0.36502033	0.36556105
8.3	0.36506922	0.36500587	0.36549788
8.31	0.36478924	0.36498142	0.36559567
8.32	0.36464842	0.36499796	0.36527732
8.33	0.36459961	0.36499623	0.36523733
8.34	0.36469404	0.3650007	0.36524398
8.35	0.36497534	0.36498725	0.36509109
8.36	0.36530397	0.36500599	0.3652718
8.37	0.36555525	0.36501319	0.36525208
8.38	0.36569633	0.36503192	0.36536179
8.39	0.36571087	0.36502676	0.3652789
8.4	0.36565259	0.36503777	0.36507069
8.41	0.36566673	0.36505101	0.36514015
8.42	0.36556828	0.36506272	0.36504291
8.43	0.36529441	0.36506727	0.36542855
8.44	0.36487777	0.36506057	0.36544256
8.45	0.36466197	0.36507834	0.36510789
8.46	0.36458271	0.36508697	0.36519955
8.47	0.36471978	0.36509773	0.36508477
8.48	0.36479745	0.3651262	0.36499912
8.49	0.36490848	0.36511647	0.36496696
8.5	0.3651059	0.36513886	0.36517108
8.51	0.36528845	0.36515967	0.36511225
8.52	0.36536529	0.36516706	0.36512595
8.53	0.36527707	0.36518302	0.36511059
8.54	0.36503447	0.36519691	0.3651826
8.55	0.36482942	0.36523401	0.36506822
8.56	0.36471325	0.36522944	0.36524918
8.57	0.36476605	0.36525211	0.36541971
8.58	0.36476755	0.36525547	0.36490373
8.59	0.36483954	0.36526074	0.36511216
8.6	0.36494681	0.36528247	0.36522207
8.61	0.3650635	0.36527486	0.36516724
8.62	0.36508647	0.36529923	0.36529008
8.63	0.36501568	0.36532427	0.36502159
8.64	0.3649872	0.36532567	0.36493839
8.65	0.36498948	0.36533514	0.36530065
8.66	0.36500613	0.3653527	0.36527329
8.67	0.36502151	0.3653501	0.36529452
8.68	0.36510191	0.36534837	0.36521995
8.69	0.36537796	0.36535494	0.36501252
8.7	0.36558164	0.36536869	0.36521367
8.71	0.36554792	0.36538066	0.365483
8.72	0.365459	0.36536546	0.36532609
8.73	0.36538141	0.36537609	0.36514735
8.74	0.36526222	0.3653645	0.36495431
8.75	0.36503139	0.36537846	0.36544996
8.76	0.3648915	0.36535597	0.36533621
8.77	0.36479562	0.3653545	0.36523298
8.78	0.36463152	0.36535406	0.36499424
8.79	0.36463867	0.3653798	0.365171
8.8	0.36477989	0.3653703	0.36525146
8.81	0.36494147	0.36538332	0.36531239
8.82	0.36505146	0.36537678	0.36518754
8.83	0.36518955	0.36538046	0.36523295
8.84	0.36526722	0.36537629	0.36507134
8.85	0.36532661	0.36537444	0.36489825
8.86	0.36541948	0.36536816	0.36522222
8.87	0.36541663	0.36536263	0.365377
8.88	0.36537509	0.36535317	0.36535697
8.89	0.36534244	0.36536046	0.36499562
8.9	0.36528871	0.3653468	0.36485425
8.91	0.36541451	0.36535168	0.36495079
8.92	0.36556092	0.36537405	0.36491467
8.93	0.36566633	0.36536175	0.36491168
8.94	0.36561351	0.36537936	0.36485713
8.95	0.36547023	0.3653728	0.36478649
8.96	0.36524092	0.36536595	0.3646838
8.97	0.36506056	0.3653633	0.36502891
8.98	0.36500728	0.36537785	0.36460877
8.99	0.36503884	0.36535682	0.36489617
9	0.36506083	0.3653411	0.36497257
9.01	0.36523002	0.36535863	0.36507601
9.02	0.36529904	0.3653411	0.36470442
9.03	0.36535858	0.36535941	0.36482826
9.04	0.36542623	0.36535417	0.36507541
9.05	0.36555784	0.36534278	0.36466601
9.06	0.36561442	0.36534527	0.3650426
9.07	0.36552447	0.36535596	0.36484769
9.08	0.36542803	0.36536258	0.36497391
9.09	0.365373	0.3653587	0.36448638
9.1	0.36526992	0.3653432	0.36477954
9.11	0.36525953	0.36534816	0.36466537
9.12	0.36528887	0.36534264	0.36490421
9.13	0.36523438	0.36537272	0.36499766
9.14	0.36521533	0.36533863	0.3649605
9.15	0.36522215	0.36535606	0.36506627
9.16	0.3653275	0.3653324	0.36512975
9.17	0.36530606	0.3653486	0.36479589
9.18	0.36534792	0.36533802	0.36530683
9.19	0.36538159	0.3653578	0.36503541
9.2	0.36533411	0.36535019	0.36512672
9.21	0.36547298	0.36534677	0.36502141
9.22	0.36561082	0.36535601	0.36503928
9.23	0.36573725	0.36538043	0.36516299
9.24	0.3658183	0.3653397	0.36524271
9.25	0.36582596	0.36536722	0.36515117
9.26	0.36567539	0.3653476	0.36525775
9.27	0.36528098	0.3653752	0.36516136
9.28	0.36489813	0.36535074	0.36555889
9.29	0.36474943	0.36535035	0.36532334
9.3	0.3646415	0.36537486	0.3652797
9.31	0.36474472	0.36536339	0.36584968
9.32	0.36506957	0.36539633	0.36548905
9.33	0.365417	0.36538854	0.36553353
9.34	0.36566342	0.36539845	0.3653482
9.35	0.36582568	0.36542288	0.36534176
9.36	0.36599308	0.36541517	0.3656879
9.37	0.36596825	0.36542147	0.36553864
9.38	0.3658345	0.36542297	0.36568199
9.39	0.36544035	0.36543112	0.3656954
9.4	0.36492916	0.36541141	0.36587228
9.41	0.36458815	0.36539419	0.36604738
9.42	0.36435533	0.36539772	0.36587533
9.43	0.36434901	0.36538332	0.36526137
9.44	0.3646834	0.36539533	0.36576664
9.45	0.36505914	0.36541304	0.36586747
9.46	0.36538761	0.36542705	0.3655083
9.47	0.36557123	0.36542082	0.36572018
9.48	0.36556992	0.36542407	0.36598458
9.49	0.3654767	0.36540574	0.36582109
9.5	0.36536504	0.36539708	0.36559675
9.51	0.36531608	0.36540067	0.36579507
9.52	0.36523788	0.36540497	0.3657725
9.53	0.36510306	0.36539887	0.36588904
9.54	0.36499578	0.36540061	0.36574158
9.55	0.3648982	0.36539042	0.36602383
9.56	0.36494705	0.36538733	0.36594551
9.57	0.3650996	0.36540044	0.36607813
9.58	0.36531031	0.36538384	0.36584648
9.59	0.36549489	0.36538229	0.36603492
9.6	0.36560583	0.36540415	0.3660559
9.61	0.36564733	0.36539495	0.36586617
9.62	0.36563928	0.36541816	0.36576834
9.63	0.36553888	0.36538448	0.36580252
9.64	0.36532899	0.36538927	0.36609001
9.65	0.36515273	0.36539129	0.36579568
9.66	0.36497863	0.36537679	0.36609555
9.67	0.36490973	0.36537598	0.36590501
9.68	0.36489793	0.36534936	0.3656852
9.69	0.36488879	0.36536425	0.36556628
9.7	0.36482458	0.36535086	0.36596922
9.71	0.36495085	0.36536212	0.36600272
9.72	0.36513532	0.36534042	0.36581813
9.73	0.36525091	0.3653389	0.36576249
9.74	0.36529536	0.36534184	0.36614364
9.75	0.36527246	0.36531253	0.36562631
9.76	0.36522483	0.36530942	0.36582871
9.77	0.3651458	0.36532832	0.36601775
9.78	0.36498005	0.36530576	0.36576845
9.79	0.36480779	0.3653002	0.36594586
9.8	0.36477215	0.36532458	0.36624828
9.81	0.36484038	0.36530155	0.36590562
9.82	0.36491282	0.36528809	0.36600572
9.83	0.36509139	0.36530279	0.36623047
9.84	0.36532411	0.36531846	0.3659529
9.85	0.36549687	0.36531447	0.36605876
9.86	0.36555937	0.36531073	0.36579696
9.87	0.36552364	0.36532098	0.36616713
9.88	0.36545441	0.36529895	0.3660259
9.89	0.36533826	0.36528038	0.36636255
9.9	0.36523252	0.3652837	0.36594344
9.91	0.36522421	0.36526703	0.36606017
9.92	0.36526064	0.36524169	0.36638255
9.93	0.36520219	0.36522249	0.3661737
9.94	0.36520864	0.36523704	0.36629189
9.95	0.36522301	0.3652357	0.36635579
9.96	0.36529297	0.36524589	0.366178
9.97	0.36529766	0.36522801	0.36633211
9.98	0.3652109	0.36522883	0.36638742
9.99	0.36521734	0.36523687	0.36627427
10	0.36518305	0.36521764	0.36605175


==> graphics/data/single_sim_bus63errors_during_busV.dat <==
29	5.6934905e-05	4.3082873e-05
29.01	5.8672038e-05	2.8073372e-05
29.02	5.7051166e-05	2.1000203e-05
29.03	4.3145997e-05	1.4973649e-05
29.04	2.4360581e-05	1.7558558e-06
29.05	3.1151464e-05	1.3720656e-05
29.06	6.4046622e-05	3.6977963e-05
29.07	2.8652352e-05	2.1197325e-05
29.08	2.2899033e-05	1.3488462e-05
29.09	5.3346865e-05	2.1169792e-05
29.1	5.6473448e-06	2.6332605e-05
29.11	1.4504591e-05	1.4442885e-05
29.12	4.6805765e-05	2.5671211e-05
29.13	3.3829414e-05	1.8116726e-06
29.14	1.1798012e-05	3.8507008e-05
29.15	2.6261263e-05	1.8892005e-05
29.16	1.9244247e-05	5.05249e-05
29.17	2.4751971e-06	1.1464861e-05
29.18	1.5978372e-05	2.5325313e-05
29.19	1.4550339e-05	3.0395376e-05
29.2	4.9280061e-05	2.6067046e-05
29.21	3.4747248e-05	3.4772791e-06
29.22	1.0784635e-05	2.0016937e-05
29.23	1.0599321e-05	2.0748552e-05
29.24	1.692519e-05	1.7447041e-05
29.25	5.508273e-06	9.8487145e-06
29.26	2.0737268e-06	7.5136979e-06
29.27	3.8696837e-06	6.0776659e-06
29.28	3.0577808e-05	8.8944823e-06
29.29	2.1673851e-05	3.1908766e-05
29.3	1.7353674e-05	9.8393536e-07
29.31	2.0733775e-05	1.9342396e-05
29.32	3.1288303e-05	3.822291e-05
29.33	7.0115364e-05	7.2960173e-05
29.34	8.1599143e-05	7.3076211e-05
29.35	4.6198468e-05	5.2921866e-05
29.36	6.2703728e-05	7.6785376e-05
29.37	4.4449673e-05	5.8138826e-05
29.38	3.9252298e-05	3.5517423e-05
29.39	7.9066885e-05	8.9584225e-05
29.4	6.3584124e-05	7.4845668e-05
29.41	4.0590045e-05	6.5214505e-05
29.42	4.7598015e-05	8.6003855e-05
29.43	6.3296585e-05	0.00010610493
29.44	5.6687694e-05	8.2700238e-05
29.45	5.2912856e-05	9.4145788e-05
29.46	6.3102089e-05	0.0001129491
29.47	8.9964478e-05	0.00010255212
29.48	4.4965859e-05	7.281636e-05
29.49	5.5062634e-05	9.145468e-05
29.5	9.1260229e-05	0.00012828296
29.51	6.1181378e-05	0.00011988366
29.52	4.1139027e-05	9.8037314e-05
29.53	3.3610444e-05	8.7704545e-05
29.54	5.4635947e-05	7.2251425e-05
29.55	7.8734077e-05	9.7581786e-05
29.56	4.9830725e-05	9.2985446e-05
29.57	8.046899e-05	0.0001281159
29.58	3.6837363e-05	9.9972424e-05
29.59	3.8442424e-05	9.6135766e-05
29.6	8.3543954e-05	0.00012058648
29.61	3.922279e-05	8.5847446e-05
29.62	4.047449e-05	7.4803462e-05
29.63	5.2292739e-05	9.4523937e-05
29.64	4.260114e-05	6.6535724e-05
29.65	6.0443668e-05	0.00011119442
29.66	8.550002e-05	0.00011389952
29.67	3.9001653e-05	7.4338963e-05
29.68	5.4555931e-05	0.00011965483
29.69	3.5354076e-05	7.7710673e-05
29.7	4.365107e-05	7.1848493e-05
29.71	5.0777111e-05	7.9032343e-05
29.72	2.6130932e-05	5.2534939e-05
29.73	5.2652026e-05	9.0179446e-05
29.74	7.6054471e-05	9.446447e-05
29.75	5.0988302e-05	7.084023e-05
29.76	5.5757911e-05	8.641895e-05
29.77	5.7382076e-05	9.1528882e-05
29.78	4.2122035e-05	6.5273652e-05
29.79	5.2871507e-05	6.2573109e-05
29.8	5.9064644e-05	6.794065e-05
29.81	4.124854e-05	6.0514934e-05
29.82	9.4829887e-06	1.8342452e-05
29.83	5.4055106e-05	5.2780652e-05
29.84	2.8741527e-05	2.3912307e-05
29.85	4.2798391e-05	3.954246e-05
29.86	3.0224703e-05	3.8621034e-05
29.87	6.8080633e-05	5.2580854e-05
29.88	0.00010211023	0.00012096338
29.89	6.0890767e-05	9.1933154e-05
29.9	9.8908972e-05	9.9732882e-05
29.91	7.550414e-05	0.00011025926
29.92	6.1107849e-05	8.3988108e-05
29.93	5.9740345e-05	0.000105722
29.94	8.5100937e-05	8.4225745e-05
29.95	3.6206652e-05	6.4655554e-05
29.96	8.6236946e-05	7.6235217e-05
29.97	5.5438016e-05	7.3788804e-05
29.98	7.2540312e-05	0.00010375026
29.99	8.1438066e-05	8.9077489e-05
30	5.6060253e-05	8.0940065e-05
30.01	0.014895032	0.047655157
30.02	0.016751985	0.051382076
30.03	0.018869395	0.055784208
30.04	0.021069859	0.06040665
30.05	0.023328577	0.06517897
30.06	0.025511151	0.069853055
30.07	0.027584074	0.0743648
30.08	0.029553337	0.078646306
30.09	0.031383612	0.082624966
30.1	0.033038037	0.086366923
30.11	0.034565783	0.089793939
30.12	0.035995806	0.093024529
30.13	0.037218126	0.095846093
30.14	0.038368552	0.098545379
30.15	0.054861632	0.14092101
30.16	0.053231464	0.13815867
30.17	0.049807652	0.13089155
30.18	0.045291704	0.12081769
30.19	0.040756113	0.11038573
30.2	0.017352241	0.049742788
30.21	0.013449485	0.040752158
30.22	0.010201639	0.033066697
30.23	0.0075641858	0.02680361
30.24	0.0054657883	0.021882916
30.25	0.003866864	0.018111292
30.26	0.0026601803	0.01536521
30.27	0.0018282505	0.013417098
30.28	0.0011564059	0.011962826
30.29	0.00069415995	0.011024169
30.3	0.00038730401	0.010420902
30.31	0.0001343184	0.010010881
30.32	2.9328587e-05	0.0098276839
30.33	7.6997332e-05	0.0097162576
30.34	0.00010265994	0.009737227
30.35	0.00012910222	0.0097900266
30.36	0.00016498175	0.0098532744
30.37	9.6257768e-05	0.01004846
30.38	6.4962717e-05	0.010223847
30.39	5.8951094e-06	0.010384651
30.4	6.2876561e-05	0.010598624
30.41	0.00014898824	0.010805658
30.42	0.00027421966	0.010979093
30.43	0.00038331144	0.011166538
30.44	0.00046951201	0.01125048
30.45	0.00052047233	0.01139685
30.46	0.00052441813	0.011367496
30.47	0.00053973692	0.011354717
30.48	0.00046602169	0.011245579
30.49	0.0003877032	0.011129395
30.5	0.00026107579	0.010946068
30.51	0.00013601524	0.010741522
30.52	6.268932e-05	0.010453803
30.53	0.00029071551	0.010096106
30.54	0.00053289492	0.0097206387
30.55	0.00081030026	0.0092865383
30.56	0.0010991833	0.0088382887
30.57	0.0014483278	0.0083212517
30.58	0.001826463	0.0077280314
30.59	0.0022264378	0.0071578131
30.6	0.0026238959	0.0065122576
30.61	0.0031302124	0.0057904942
30.62	0.0035404547	0.0050811352
30.63	0.0040966433	0.0042708035
30.64	0.0046648715	0.0033864876
30.65	0.0051961024	0.0025269698
30.66	0.0057362708	0.0016597109
30.67	0.0063539609	0.00066952539
30.68	0.0069713467	0.00029924213
30.69	0.0076323598	0.0013216899
30.7	0.0082463892	0.0023653932
30.71	0.0089331864	0.0034342614
30.72	0.0095599502	0.0045363564
30.73	0.010228837	0.0056072716
30.74	0.010923768	0.0067283868
30.75	0.011569466	0.0077941379
30.76	0.012256857	0.0089610469
30.77	0.012893816	0.010020538
30.78	0.013588951	0.011160258
30.79	0.014235886	0.012282503
30.8	0.01487036	0.013348982
30.81	0.015515687	0.014474929
30.82	0.01613975	0.015631265
30.83	0.016867939	0.01691011
30.84	0.017427815	0.017993742
30.85	0.018026176	0.019105018
30.86	0.018559759	0.020101149
30.87	0.019043218	0.021004053
30.88	0.019451023	0.021825632
30.89	0.019800901	0.022502883
30.9	0.020144366	0.023089082
30.91	0.020441512	0.023706447
30.92	0.020712877	0.024188409
30.93	0.020924391	0.024623867
30.94	0.02114166	0.0250681
30.95	0.021292577	0.025442642
30.96	0.021480613	0.025891139
30.97	0.021618165	0.026255314
30.98	0.021717107	0.026570243
30.99	0.021739025	0.026801898
31	0.021769124	0.026974621


==> graphics/data/single_sim_bus63errors_pre_busV.dat <==
2	1.2569019e-05	3.8513431e-05
2.01	4.4782125e-05	5.9659312e-05
2.02	2.6496201e-05	4.2269672e-05
2.03	1.8535355e-05	2.3220736e-05
2.04	3.3291055e-05	3.9827828e-05
2.05	3.1942777e-06	1.3434996e-05
2.06	9.9501801e-06	2.4995677e-05
2.07	7.4621463e-06	4.5871353e-05
2.08	2.2361707e-05	5.9124088e-05
2.09	1.4139472e-05	2.1223675e-05
2.1	2.2796329e-05	3.9856175e-06
2.11	8.304957e-06	2.3684631e-05
2.12	2.8940933e-05	6.5836157e-06
2.13	1.8020928e-07	1.8581037e-06
2.14	1.9386521e-05	4.2530362e-07
2.15	3.522309e-05	4.5087496e-05
2.16	5.4677346e-05	5.9497748e-05
2.17	1.9017786e-05	2.8341897e-06
2.18	3.4878023e-05	2.2248751e-05
2.19	2.9523767e-05	2.313275e-05
2.2	3.584854e-05	3.3190219e-05
2.21	1.546094e-05	3.8811305e-06
2.22	1.2916264e-05	2.2840505e-05
2.23	4.5796499e-05	5.889072e-05
2.24	1.2732404e-05	7.877299e-06
2.25	3.2818554e-05	2.29673e-05
2.26	4.2421515e-05	3.1698884e-05
2.27	1.2187697e-05	5.3594751e-06
2.28	1.7768761e-05	2.9110503e-05
2.29	1.9999325e-05	6.1301934e-06
2.3	4.2726126e-05	5.9561591e-05
2.31	1.662414e-05	2.523876e-05
2.32	7.8154094e-06	1.4417663e-07
2.33	5.5868788e-05	6.1843353e-05
2.34	2.7782334e-05	4.081173e-05
2.35	3.6284054e-07	3.0641837e-06
2.36	4.5642193e-06	1.2623431e-05
2.37	3.1288045e-05	6.6364167e-05
2.38	1.2976184e-05	3.2134016e-07
2.39	1.0782469e-05	1.0027657e-05
2.4	3.1803637e-06	1.0107305e-05
2.41	1.2054866e-05	2.5018093e-05
2.42	9.001533e-07	6.5776282e-06
2.43	4.861548e-06	2.5607535e-06
2.44	2.2386471e-05	2.52273e-05
2.45	2.5408373e-06	1.241728e-05
2.46	1.8782317e-05	5.2239391e-06
2.47	1.9400531e-06	5.8952077e-06
2.48	5.8680464e-06	1.8620053e-05
2.49	2.0504039e-05	4.6975905e-05
2.5	1.6911712e-06	2.2237488e-05
2.51	1.1897866e-05	6.9614188e-07
2.52	2.7124554e-05	4.1339137e-05
2.53	8.0089028e-06	4.1536811e-05
2.54	1.5657028e-05	3.134675e-05
2.55	4.4127581e-05	7.3959302e-05
2.56	3.6754573e-05	5.0154306e-05
2.57	1.7063398e-05	3.8019217e-06
2.58	1.6038888e-05	3.3267044e-05
2.59	8.7317392e-06	1.3907069e-05
2.6	1.7857883e-05	2.1142845e-05
2.61	1.5914815e-05	1.9496103e-05
2.62	1.3489917e-05	2.9915614e-05
2.63	2.9816023e-06	3.1173691e-05
2.64	7.1971526e-06	7.9003832e-06
2.65	3.8904518e-06	1.0044016e-05
2.66	3.6474579e-06	8.1218098e-06
2.67	8.4098106e-07	3.6091879e-05
2.68	3.0078853e-05	9.0556168e-06
2.69	1.0696131e-05	2.036456e-05
2.7	3.3932798e-05	4.5992342e-05
2.71	6.4776128e-06	1.7529815e-05
2.72	2.0709371e-05	4.3668877e-06
2.73	7.7156595e-07	2.9590338e-05
2.74	7.9935357e-07	2.8691141e-05
2.75	2.5618555e-06	1.1864897e-05
2.76	2.0043801e-05	1.9939786e-05
2.77	2.6337786e-05	3.6589158e-05
2.78	7.1947017e-06	1.458352e-05
2.79	3.3471883e-05	2.6465807e-05
2.8	2.690063e-05	1.989848e-05
2.81	5.8564429e-05	4.1218625e-05
2.82	1.322382e-05	7.7176852e-06
2.83	3.010398e-05	1.1524894e-05
2.84	9.7408611e-08	1.0241433e-05
2.85	6.8723909e-06	6.2673504e-06
2.86	2.3261172e-05	1.879447e-05
2.87	8.2011632e-06	2.0665052e-05
2.88	7.8098511e-06	3.5159881e-05
2.89	9.1501566e-06	9.0388022e-06
2.9	1.3321315e-05	9.3891108e-06
2.91	1.3275207e-05	2.4391234e-05
2.92	1.5857506e-05	5.998614e-06
2.93	1.805618e-05	2.5182516e-05
2.94	1.9547803e-05	1.1208344e-05
2.95	1.0441639e-05	1.9101014e-05
2.96	8.8171963e-06	7.4833114e-06
2.97	1.0471452e-05	4.508668e-05
2.98	2.4380579e-05	2.6565024e-05
2.99	2.2155517e-05	1.1119256e-05
3	3.5363978e-05	2.4381415e-05
3.01	1.2009835e-05	1.8559463e-05
3.02	2.3090165e-05	2.8629849e-05
3.03	2.3114335e-05	2.7357946e-05
3.04	1.0792087e-05	1.1988038e-05
3.05	3.3634155e-05	2.7364556e-05
3.06	6.4734553e-06	1.2358231e-05
3.07	1.4729261e-05	4.0789724e-05
3.08	1.0095238e-07	1.8519743e-05
3.09	4.3956071e-06	1.6353497e-05
3.1	1.1849237e-05	1.4577672e-05
3.11	1.1974764e-07	4.3392494e-06
3.12	2.9340426e-05	3.4896872e-05
3.13	1.1095946e-05	4.3830709e-05
3.14	3.0350851e-05	5.7003917e-05
3.15	2.9813534e-05	4.2664699e-05
3.16	5.9717046e-05	5.5343131e-05
3.17	1.5993366e-05	3.2076004e-06
3.18	4.9009781e-05	9.7928317e-05
3.19	3.6939204e-05	4.72288e-05
3.2	5.8559329e-05	7.8087118e-05
3.21	3.9650057e-05	6.5512946e-05
3.22	8.0934556e-05	0.00010348498
3.23	2.3748802e-05	6.6631998e-05
3.24	5.4343663e-05	4.7824332e-05
3.25	4.9893071e-05	4.8152333e-05
3.26	1.6338708e-05	3.9464889e-05
3.27	3.8464737e-06	3.4484381e-05
3.28	1.56001e-05	1.1356088e-05
3.29	2.0637105e-05	2.6972657e-05
3.3	8.3324897e-06	1.0869348e-05
3.31	1.2842649e-05	3.0793667e-05
3.32	1.7277538e-05	3.9124095e-05
3.33	1.4825098e-05	1.6877613e-05
3.34	1.1676498e-05	5.214439e-06
3.35	2.689246e-05	1.1604055e-06
3.36	2.0764154e-05	3.093018e-05
3.37	1.9730991e-05	1.1832913e-05
3.38	5.117667e-06	2.0619939e-05
3.39	4.3435474e-05	2.7022711e-05
3.4	4.4889977e-05	3.8243877e-06
3.41	4.957922e-05	1.7918553e-05
3.42	2.2784528e-06	3.1807626e-06
3.43	2.8524029e-05	1.5323386e-05
3.44	2.7271485e-05	9.6778492e-06
3.45	0.00010244345	8.2346483e-05
3.46	1.6108595e-05	1.4105292e-05
3.47	5.4219372e-05	3.8177816e-05
3.48	4.8764838e-05	1.0389176e-05
3.49	8.7967507e-05	6.1449874e-05
3.5	6.2077194e-05	4.2463451e-05
3.51	6.3119658e-05	1.4533975e-05
3.52	5.5163257e-05	4.4746625e-05
3.53	7.2333446e-05	6.6520104e-05
3.54	7.7757893e-05	6.4284908e-05
3.55	4.9162327e-05	4.9341748e-05
3.56	2.928741e-05	3.2442902e-05
3.57	5.1117305e-05	8.2221875e-05
3.58	6.016629e-05	4.0291363e-05
3.59	5.6560598e-05	4.0440913e-05
3.6	3.7403601e-05	2.0252618e-05
3.61	0.00010133098	8.8538322e-05
3.62	4.1779322e-05	3.978663e-05
3.63	4.4317589e-05	4.6860375e-05
3.64	6.508464e-05	6.5796014e-05
3.65	6.7471763e-05	5.9289558e-05
3.66	6.7354827e-05	7.7386228e-06
3.67	5.8982608e-05	6.0602772e-05
3.68	5.6874879e-05	5.7206178e-05
3.69	0.00010640678	8.6424596e-05
3.7	8.7261424e-05	8.0970044e-05
3.71	2.7003447e-05	1.0227449e-05
3.72	6.3079556e-05	6.579496e-05
3.73	5.358172e-05	6.0298183e-05
3.74	7.1676998e-05	4.4651897e-05
3.75	3.6495325e-05	2.3989895e-05
3.76	7.6471184e-05	4.1866644e-05
3.77	6.4954878e-05	9.0354819e-05
3.78	6.1331528e-05	4.8352363e-05
3.79	5.9538185e-05	5.987484e-05
3.8	7.4647742e-05	4.9058326e-05
3.81	9.3105892e-05	0.00012404439
3.82	6.0258293e-05	4.7966621e-05
3.83	9.7672353e-05	8.5887773e-05
3.84	7.4100806e-05	5.6717781e-05
3.85	8.6283683e-05	6.2112603e-05
3.86	7.6272111e-05	9.5055856e-05
3.87	8.4845463e-05	3.7718143e-05
3.88	4.6665064e-05	3.8302271e-05
3.89	9.8022919e-05	8.7926248e-05
3.9	6.947745e-05	7.4781776e-05
3.91	5.9557099e-05	6.3773023e-05
3.92	7.5824557e-05	6.9287669e-05
3.93	6.6940898e-05	3.1640996e-05
3.94	3.2075484e-05	2.4863869e-05
3.95	2.0023593e-05	4.7553383e-07
3.96	4.0302694e-05	4.6824776e-05
3.97	1.4203715e-05	1.4439203e-05
3.98	4.6651599e-05	3.8023294e-05
3.99	3.8170512e-05	6.0545364e-05
4	8.0708719e-05	6.144547e-05
4.01	4.4572759e-05	6.4356e-06
4.02	3.4832064e-05	4.8603808e-05
4.03	2.1706012e-05	2.3115883e-05
4.04	3.8524891e-06	1.0465256e-05
4.05	9.4309606e-06	8.038724e-06
4.06	1.8146461e-05	2.9226227e-05
4.07	8.0805943e-06	8.6628264e-06
4.08	4.5548597e-05	2.6504964e-05
4.09	4.3798569e-06	1.7397558e-05
4.1	4.1417568e-05	4.8447792e-05
4.11	2.0021449e-05	3.6982283e-06
4.12	1.2175132e-05	1.9486677e-05
4.13	5.2572345e-05	6.6665089e-05
4.14	1.2496272e-05	3.4485614e-05
4.15	5.0078929e-05	4.8727236e-05
4.16	4.9083046e-05	6.4013047e-05
4.17	5.6377082e-05	4.1814893e-05
4.18	5.6440481e-05	5.6760242e-05
4.19	9.5632727e-05	9.8754072e-05
4.2	3.9295357e-05	5.0285475e-05
4.21	7.4020773e-05	7.9772287e-05
4.22	6.138571e-05	5.6638469e-05
4.23	8.3967868e-05	7.5340564e-05
4.24	7.9986931e-05	9.2582452e-05
4.25	5.045723e-05	6.8001617e-05
4.26	7.9562485e-05	8.8093834e-05
4.27	4.4496132e-05	4.237607e-05
4.28	7.0009113e-05	7.0086674e-05
4.29	6.9529581e-05	5.4054998e-05
4.3	6.5976883e-05	6.3152439e-05
4.31	2.9261775e-05	3.2263218e-05
4.32	7.2688779e-05	6.3093423e-05
4.33	6.2625281e-05	4.5503607e-05
4.34	4.7488549e-05	2.9589061e-05
4.35	8.7704514e-05	7.7567611e-05
4.36	5.2487253e-05	4.3286677e-05
4.37	1.6396013e-05	5.5114763e-06
4.38	3.8472724e-05	4.3006421e-05
4.39	5.6120523e-05	3.8207277e-05
4.4	4.026439e-05	2.042124e-05
4.41	5.4293472e-05	2.5810504e-05
4.42	4.0776774e-05	1.937652e-05
4.43	3.8544773e-05	2.0063246e-05
4.44	6.2565885e-06	1.3740953e-05
4.45	2.416702e-05	1.767467e-05
4.46	2.725982e-05	2.7389075e-05
4.47	1.603913e-05	3.0631066e-06
4.48	1.9924028e-05	6.6845523e-06
4.49	1.8171724e-05	1.818347e-05
4.5	1.076508e-05	5.3525687e-06
4.51	3.2948432e-05	4.254185e-05
4.52	3.8071159e-05	5.7458416e-05
4.53	2.536252e-05	3.2136393e-05
4.54	3.5750779e-05	5.1778971e-05
4.55	7.9266546e-06	4.3419899e-05
4.56	2.8437945e-05	6.7026854e-05
4.57	3.4024233e-05	5.0322363e-05
4.58	2.1131451e-06	3.5983875e-05
4.59	6.9564881e-06	4.5428133e-05
4.6	3.5697925e-05	2.5649967e-05
4.61	1.8032124e-05	1.1296075e-05
4.62	1.3479969e-05	4.5387842e-05
4.63	1.5742223e-05	1.6535554e-05
4.64	4.0057852e-05	4.8238137e-05
4.65	3.8997961e-06	3.7133777e-05
4.66	2.1309726e-05	4.7086566e-05
4.67	1.4499497e-05	9.3613723e-06
4.68	4.6159732e-05	4.7078004e-05
4.69	1.4568835e-05	1.038223e-05
4.7	2.3000132e-05	3.2155577e-05
4.71	1.9446404e-05	4.6946981e-05
4.72	1.3965673e-05	5.5587753e-06
4.73	3.2152816e-06	2.9716531e-05
4.74	2.5707792e-05	2.6227654e-06
4.75	6.3030464e-06	1.8765073e-05
4.76	2.9576953e-06	3.7798637e-05
4.77	2.5571531e-05	6.749448e-06
4.78	9.3134237e-06	1.9149032e-05
4.79	5.6907349e-05	2.7318308e-05
4.8	1.1242995e-05	3.1269431e-05
4.81	4.3517877e-05	1.5747631e-05
4.82	3.4676954e-05	1.1133782e-05
4.83	1.0942589e-06	4.1828037e-05
4.84	2.7493222e-06	1.4373338e-06
4.85	2.6049363e-05	3.9489544e-06
4.86	3.0905094e-05	1.846663e-05
4.87	1.1367088e-05	1.6353493e-05
4.88	3.0519311e-05	9.0154491e-06
4.89	5.7299014e-06	5.8414025e-06
4.9	3.4000625e-05	5.4561574e-06
4.91	8.3909535e-06	1.7734918e-05
4.92	6.0045534e-05	6.6946801e-05
4.93	6.4146313e-05	7.4864608e-05
4.94	2.7574566e-05	3.1624863e-06
4.95	5.4789778e-06	1.0051495e-05
4.96	3.7970636e-06	1.8063761e-05
4.97	3.9046566e-06	2.4866325e-05
4.98	1.0222746e-05	2.2342257e-06
4.99	7.6488407e-06	8.0071429e-06
5	3.5400305e-05	2.8779367e-05
5.01	3.2839259e-06	2.3217295e-05
5.02	1.6877727e-05	8.9998249e-07
5.03	3.9601758e-05	2.9671241e-05
5.04	3.2240556e-05	1.0832927e-06
5.05	5.4395033e-05	2.1375645e-05
5.06	8.4830108e-05	4.6198253e-05
5.07	6.2155531e-05	7.4418531e-05
5.08	6.3639967e-05	4.4577949e-05
5.09	5.7885164e-05	2.5697869e-05
5.1	7.6460397e-05	6.0336689e-05
5.11	6.5129739e-05	5.7517533e-06
5.12	0.00010261407	8.9994028e-05
5.13	7.1744843e-05	4.1255532e-05
5.14	4.3592039e-05	2.1440744e-05
5.15	2.916412e-05	2.6853377e-05
5.16	7.4352275e-05	6.9213671e-05
5.17	5.9938014e-05	5.9339073e-05
5.18	1.0503529e-05	4.6736095e-06
5.19	2.6667113e-05	1.3753051e-05
5.2	5.5389558e-05	7.5731754e-05
5.21	2.3464543e-05	2.5304106e-05
5.22	6.6195455e-05	4.888501e-05
5.23	3.2198418e-05	3.053825e-05
5.24	6.0036981e-05	6.2518426e-05
5.25	3.4250004e-05	3.3226717e-05
5.26	2.3623569e-07	1.2281302e-05
5.27	6.1050371e-06	7.3182071e-06
5.28	1.0028353e-06	2.7135075e-05
5.29	6.1747131e-05	7.7231771e-05
5.3	6.9255573e-05	9.0393131e-05
5.31	5.9010131e-05	8.268453e-05
5.32	8.653307e-05	9.0908289e-05
5.33	0.00010919442	0.00010119017
5.34	8.451967e-05	8.2852082e-05
5.35	0.00012865125	0.00011982075
5.36	0.00013035347	0.00013387522
5.37	0.00010106229	0.00011172416
5.38	0.00013705989	0.00012549599
5.39	0.00014684993	0.00014155488
5.4	0.00012361129	0.00010633998
5.41	0.00013351674	0.00013483192
5.42	0.0001364187	0.0001546562
5.43	0.00011642049	0.0001270547
5.44	0.00015796832	0.0001565952
5.45	0.00013346613	0.00014498355
5.46	0.00013495431	0.00014033638
5.47	0.00012146512	0.0001283572
5.48	9.1920762e-05	0.00010134524
5.49	0.00010555171	9.501586e-05
5.5	0.00010662004	0.00011532039
5.51	9.0162352e-05	9.0592521e-05
5.52	8.367165e-05	6.7226311e-05
5.53	7.0173623e-05	7.8649193e-05
5.54	4.3962161e-05	4.0927544e-05
5.55	4.3467631e-05	6.4249889e-05
5.56	4.8972942e-05	3.7026219e-05
5.57	4.5172711e-05	4.2883243e-05
5.58	4.8657114e-05	6.9160698e-05
5.59	5.6063221e-05	7.3154861e-05
5.6	1.8963443e-06	7.6693093e-06
5.61	1.2109707e-05	1.0847273e-05
5.62	2.296655e-05	3.248984e-05
5.63	2.1444613e-05	3.2770458e-07
5.64	2.3210936e-05	3.0935605e-05
5.65	2.1430426e-06	5.6687162e-06
5.66	2.5317217e-05	2.2404104e-05
5.67	1.5514015e-05	2.5713707e-05
5.68	1.5395522e-05	1.9501503e-05
5.69	4.2881772e-05	6.4239267e-05
5.7	2.4917025e-05	4.8517495e-05
5.71	2.7507494e-05	3.9888474e-05
5.72	2.5711045e-05	5.1961055e-05
5.73	7.1174204e-06	1.5747672e-05
5.74	3.8063679e-05	4.956257e-05
5.75	1.9624322e-05	3.3101863e-05
5.76	3.0139377e-05	6.9089475e-05
5.77	5.6503502e-05	6.2074411e-05
5.78	4.6318017e-05	5.5449479e-05
5.79	5.2608703e-05	4.7869292e-05
5.8	2.250557e-05	2.4386156e-05
5.81	8.7182726e-06	3.1017466e-05
5.82	4.3925381e-06	8.7705642e-06
5.83	2.0009378e-05	9.1049532e-06
5.84	1.8262886e-05	1.80141e-05
5.85	6.2208109e-06	6.6487376e-06
5.86	7.4013322e-05	3.7561393e-05
5.87	1.5881083e-05	1.0619192e-07
5.88	1.2690834e-05	9.5623152e-06
5.89	2.3696875e-05	4.9750126e-05
5.9	2.284321e-05	1.0265564e-06
5.91	7.5424079e-06	8.6882989e-07
5.92	9.4091018e-06	2.0153625e-05
5.93	2.8677128e-05	1.8706623e-05
5.94	1.2683633e-05	2.8807684e-05
5.95	7.7589634e-06	2.4554925e-05
5.96	2.0218353e-05	3.9720265e-05
5.97	2.8204857e-05	1.9759223e-05
5.98	2.2372793e-05	1.3388845e-05
5.99	2.8774368e-05	4.9170205e-05
6	1.5324986e-05	8.2769463e-06
6.01	4.7907616e-06	2.5241719e-07
6.02	1.2040501e-05	1.3303144e-05
6.03	4.8188948e-06	1.1580345e-05
6.04	8.7046431e-06	3.5361087e-06
6.05	3.5876219e-05	3.2331703e-05
6.06	6.3714401e-06	1.4390985e-05
6.07	4.16082e-05	5.1250359e-05
6.08	5.275787e-06	1.5083181e-05
6.09	2.5760883e-05	3.2364202e-05
6.1	4.7552093e-05	1.6260597e-05
6.11	6.2722092e-05	4.1648322e-05
6.12	2.4122379e-05	6.9340982e-06
6.13	4.143973e-05	4.8610991e-05
6.14	5.9077731e-05	2.6879626e-05
6.15	7.3183866e-05	7.2801013e-05
6.16	5.8833653e-05	3.8280361e-05
6.17	5.1633417e-05	3.398132e-05
6.18	5.7753728e-05	1.1032199e-05
6.19	7.0030437e-05	5.9271612e-05
6.2	5.1468949e-05	1.0673712e-05
6.21	3.6624908e-06	1.6320963e-05
6.22	6.7428326e-05	5.4802396e-05
6.23	1.0859404e-05	3.2327952e-06
6.24	1.110032e-05	1.881729e-05
6.25	1.1499269e-05	1.7152627e-06
6.26	6.67311e-06	2.5788647e-05
6.27	3.7347391e-05	6.1732409e-05
6.28	5.2532573e-06	2.6617092e-05
6.29	1.418645e-05	1.8759274e-05
6.3	1.8408095e-05	3.1928809e-06
6.31	2.0798166e-05	2.522324e-05
6.32	7.4165396e-06	1.2406099e-05
6.33	1.0635573e-05	2.2656814e-05
6.34	5.6048357e-05	7.083414e-05
6.35	5.2561916e-05	4.2190292e-05
6.36	6.3577521e-06	6.0815838e-05
6.37	3.1968805e-05	6.9891084e-05
6.38	2.283948e-05	5.1001036e-05
6.39	1.5325056e-05	3.6865834e-05
6.4	5.7961381e-06	7.5113449e-06
6.41	1.518654e-05	2.0966978e-05
6.42	2.6493081e-05	2.8985706e-06
6.43	1.8743431e-05	1.7232771e-05
6.44	3.4900192e-05	1.9253508e-05
6.45	3.1945092e-05	6.1543764e-05
6.46	1.1624923e-05	1.0102528e-05
6.47	5.9642726e-07	1.2035653e-05
6.48	2.3094228e-05	1.1526082e-05
6.49	3.3407545e-05	1.5942255e-05
6.5	4.9107113e-05	2.6712141e-05
6.51	1.9746567e-05	2.2059578e-05
6.52	3.7921906e-05	2.9368135e-05
6.53	7.7529567e-05	5.2627452e-05
6.54	9.5658084e-05	5.6559373e-05
6.55	6.3362618e-05	3.0522079e-05
6.56	3.8203242e-05	3.9112383e-05
6.57	7.8430941e-05	4.2464327e-05
6.58	5.0905543e-05	5.357083e-05
6.59	6.4613123e-05	8.2997451e-05
6.6	5.5098579e-05	3.4317339e-05
6.61	7.4285032e-05	5.8066168e-05
6.62	6.4517951e-05	4.4145466e-05
6.63	6.0086893e-05	3.9287838e-05
6.64	0.00011715847	8.4134628e-05
6.65	4.2394936e-05	4.9064278e-05
6.66	4.4248822e-05	4.2733209e-05
6.67	0.00011313216	7.723452e-05
6.68	8.06933e-05	6.0873688e-05
6.69	5.7949144e-05	4.2027783e-05
6.7	5.1731704e-05	3.6670634e-05
6.71	5.6530263e-05	3.4051908e-05
6.72	7.9655673e-05	3.7636317e-05
6.73	6.7764899e-05	4.6833725e-05
6.74	6.1292046e-05	4.0364538e-05
6.75	5.8270178e-05	6.1683523e-05
6.76	5.2460178e-05	3.6561355e-05
6.77	5.6991974e-05	4.4629911e-05
6.78	7.5242171e-05	6.4653504e-05
6.79	6.7448044e-05	7.8178145e-05
6.8	2.2166452e-05	5.327913e-06
6.81	6.7847157e-05	6.331895e-05
6.82	3.4629846e-05	6.4685729e-06
6.83	4.978569e-05	4.6562581e-05
6.84	6.8276351e-05	4.6249882e-05
6.85	4.139895e-05	5.0398972e-05
6.86	3.8984803e-05	2.2096945e-05
6.87	3.0087223e-05	3.0525651e-05
6.88	4.5813466e-05	6.3716078e-05
6.89	3.5371096e-05	4.1535321e-05
6.9	1.9710642e-05	3.6773239e-05
6.91	1.4396764e-05	5.1341858e-05
6.92	1.8902561e-05	2.4801781e-05
6.93	4.0340697e-05	5.996012e-05
6.94	4.374829e-05	2.3091063e-05
6.95	8.6283635e-06	5.3384855e-06
6.96	1.234205e-05	4.6464204e-05
6.97	2.5115977e-05	2.1808281e-05
6.98	1.9341217e-05	2.2959841e-05
6.99	2.0703313e-05	7.4378564e-06
7	7.1355553e-06	3.5138743e-05
7.01	3.4222521e-05	1.9327394e-05
7.02	1.7667764e-05	8.5824372e-07
7.03	7.8178749e-06	1.3692874e-05
7.04	2.500345e-05	3.3464966e-05
7.05	3.3391444e-05	7.0993136e-06
7.06	1.3089194e-05	1.492846e-06
7.07	7.0196225e-05	2.3797456e-05
7.08	2.9101229e-05	8.5475099e-07
7.09	1.6336334e-05	1.04384e-06
7.1	1.7299476e-05	2.7823978e-07
7.11	3.8953274e-05	2.3344958e-06
7.12	4.1193957e-05	2.0502786e-05
7.13	2.5697566e-05	1.3302471e-06
7.14	4.6883861e-05	1.7730352e-05
7.15	3.0996517e-05	1.7038332e-06
7.16	2.5400254e-05	2.6094407e-05
7.17	7.1632081e-05	4.38964e-05
7.18	6.820807e-05	2.1445703e-05
7.19	2.2092257e-05	1.6816532e-05
7.2	4.6090935e-06	3.2468902e-05
7.21	1.3218626e-05	8.0048588e-08
7.22	3.0188615e-05	5.7682516e-06
7.23	3.3976929e-05	8.2928902e-06
7.24	1.0399753e-05	2.6469532e-05
7.25	3.1775133e-05	2.392677e-05
7.26	2.3878912e-05	1.1680989e-05
7.27	6.9217765e-05	4.2206529e-05
7.28	7.6794438e-06	2.6647939e-05
7.29	1.5024946e-05	6.973857e-06
7.3	1.7224847e-05	2.9665331e-05
7.31	3.0275056e-05	1.187876e-05
7.32	1.8780368e-05	3.6817062e-05
7.33	1.5940417e-05	4.4766234e-05
7.34	9.2808165e-06	1.5440945e-05
7.35	4.8341462e-05	3.2613262e-06
7.36	3.740576e-05	2.7133975e-05
7.37	4.2424343e-05	3.3212653e-05
7.38	4.3974214e-05	1.6665475e-05
7.39	2.8906943e-05	5.4902173e-06
7.4	4.3930964e-05	4.5413069e-05
7.41	3.5751799e-05	1.6497499e-05
7.42	5.5967642e-06	3.5668494e-05
7.43	4.0839382e-07	4.8265774e-05
7.44	1.9818108e-05	6.6851937e-06
7.45	4.9820959e-06	4.4703949e-05
7.46	1.5192191e-05	4.1503218e-05
7.47	1.8738779e-05	7.6489053e-06
7.48	5.4775622e-05	3.8445029e-05
7.49	3.6481935e-05	1.7050325e-05
7.5	2.4998059e-05	6.2128607e-06
7.51	2.5272796e-05	3.9985851e-05
7.52	3.5842845e-05	5.4480166e-05
7.53	1.6890541e-05	8.5672282e-06
7.54	1.7530962e-05	5.12295e-06
7.55	1.6530803e-05	4.1533379e-06
7.56	2.1576511e-05	1.8601218e-05
7.57	2.6090006e-07	1.0974933e-05
7.58	1.7263378e-06	2.4727329e-05
7.59	1.3121753e-05	1.9619311e-05
7.6	1.1256872e-05	6.4951049e-06
7.61	3.6988253e-05	5.9451514e-06
7.62	3.4076955e-05	1.0762742e-05
7.63	2.1885818e-05	1.2526039e-05
7.64	5.7159826e-05	2.460619e-05
7.65	4.0240294e-05	2.2213785e-05
7.66	1.8132321e-05	4.0481582e-06
7.67	3.9663364e-05	3.7234048e-05
7.68	4.9057864e-05	6.3115393e-05
7.69	4.8606209e-05	4.6227115e-05
7.7	2.4149427e-05	1.5938308e-05
7.71	8.0512372e-05	8.9181546e-05
7.72	8.6516389e-05	6.6124901e-05
7.73	6.8842561e-05	4.8609499e-05
7.74	6.9099478e-05	6.7102789e-05
7.75	6.1925946e-05	7.1644561e-05
7.76	8.7877377e-05	9.7999415e-05
7.77	4.9141149e-05	2.6745387e-05
7.78	7.5848345e-05	9.1916717e-05
7.79	6.5419948e-05	7.1133742e-05
7.8	6.5479751e-05	7.9331179e-05
7.81	6.0522976e-05	7.5682852e-05
7.82	6.0337743e-05	8.0443315e-05
7.83	5.804233e-05	7.6987732e-05
7.84	5.3751809e-05	8.3612603e-05
7.85	1.7844273e-05	5.4450634e-05
7.86	4.9983079e-05	7.770028e-05
7.87	5.7260279e-05	7.5400513e-05
7.88	5.3851542e-05	5.5535701e-05
7.89	5.9541817e-05	7.1875749e-05
7.9	2.3055676e-05	7.1152141e-05
7.91	5.5946618e-05	7.7045228e-05
7.92	6.5996034e-05	8.2734903e-05
7.93	8.6998137e-05	0.00011115101
7.94	3.0219225e-05	4.6092551e-05
7.95	3.0790682e-05	5.440125e-05
7.96	1.1023588e-05	4.9401259e-05
7.97	8.6376719e-06	1.5839417e-05
7.98	6.0174661e-06	2.3826656e-05
7.99	1.407813e-05	2.9154439e-05
8	1.6141592e-05	1.7442583e-07
8.01	1.4207003e-05	6.5217316e-07
8.02	1.5769985e-05	4.9322561e-05
8.03	2.0331736e-05	2.8082803e-05
8.04	1.7836704e-05	2.0060667e-05
8.05	6.1855022e-06	2.4839911e-05
8.06	1.6386536e-05	8.535353e-05
8.07	2.1896997e-06	2.4407692e-05
8.08	2.7200752e-05	2.5486597e-05
8.09	2.9316865e-06	2.206333e-05
8.1	3.5802406e-05	1.7885358e-05
8.11	5.1211069e-06	1.3528487e-05
8.12	1.7881918e-05	7.7539938e-07
8.13	1.797474e-06	2.2632295e-06
8.14	2.6542889e-06	1.7604638e-05
8.15	1.2868882e-05	1.6815793e-08
8.16	1.24504e-06	1.2898494e-05
8.17	8.1876651e-06	3.9136025e-05
8.18	5.1248206e-05	6.7574424e-05
8.19	3.8466352e-05	6.7672397e-05
8.2	2.4953411e-05	3.7400351e-05
8.21	6.3386241e-07	2.3518583e-05
8.22	1.9547167e-05	1.0349489e-05
8.23	9.0399764e-06	3.77575e-06
8.24	4.02534e-05	2.3900687e-05
8.25	8.9445665e-06	7.3897699e-06
8.26	1.0251378e-06	5.535946e-06
8.27	1.3260018e-05	1.5093279e-06
8.28	1.0405637e-05	1.7408581e-06
8.29	4.9118064e-05	2.236128e-05
8.3	9.5997429e-06	4.9030083e-06
8.31	3.1323999e-05	2.7146363e-05
8.32	4.9393194e-05	4.8660745e-05
8.33	3.4535826e-05	8.6922933e-06
8.34	3.490264e-05	4.213154e-05
8.35	6.4207332e-06	6.9954384e-06
8.36	5.9703808e-05	3.943623e-05
8.37	5.5456213e-05	3.1924977e-05
8.38	4.5620201e-05	6.565773e-06
8.39	3.8357946e-05	3.6292844e-05
8.4	1.2295637e-05	2.6360236e-08
8.41	2.5973625e-05	3.1315657e-06
8.42	4.6767551e-05	3.7195139e-05
8.43	4.924877e-05	3.7127756e-05
8.44	4.937015e-05	5.6716606e-05
8.45	2.8651545e-05	5.4528505e-06
8.46	2.1139426e-05	3.5127504e-05
8.47	1.135515e-05	4.449699e-06
8.48	7.4645154e-06	1.3723297e-06
8.49	2.6930203e-05	2.8257102e-05
8.5	5.821765e-06	1.4137307e-05
8.51	2.1082226e-05	2.5114669e-05
8.52	3.1354924e-05	9.1322926e-06
8.53	1.0156907e-05	1.55456e-05
8.54	3.9447705e-05	8.1799324e-05
8.55	5.4329155e-05	5.2435492e-05
8.56	3.2683069e-05	4.6082501e-05
8.57	7.4975966e-05	7.6597342e-05
8.58	6.3423373e-05	2.9767275e-05
8.59	7.5113895e-05	7.322702e-05
8.6	4.6066728e-05	3.837269e-05
8.61	3.5895827e-05	5.4668764e-05
8.62	7.4718208e-05	0.00010835579
8.63	5.3294375e-05	8.2999475e-05
8.64	9.1220456e-05	9.9976391e-05
8.65	7.0326471e-05	7.8205767e-05
8.66	9.5534442e-05	0.00011777099
8.67	0.00010937095	0.00012376267
8.68	4.7500486e-05	7.1327145e-05
8.69	7.5992554e-05	9.1206493e-05
8.7	0.00011922051	0.00012627609
8.71	4.2064119e-05	8.9165534e-05
8.72	7.8277596e-05	9.0512828e-05
8.73	4.3040335e-05	5.4238389e-05
8.74	7.7318112e-05	9.0897078e-05
8.75	7.6116615e-05	0.00010014686
8.76	5.7258419e-05	6.2602833e-05
8.77	6.0506734e-05	7.7800127e-05
8.78	5.159671e-05	5.8453007e-05
8.79	4.0023824e-05	5.2858217e-05
8.8	6.04017e-05	6.4159626e-05
8.81	5.2027784e-05	5.2439488e-05
8.82	5.8427491e-05	7.0042001e-05
8.83	1.2568893e-05	4.9049887e-05
8.84	6.5288945e-06	2.4070258e-05
8.85	3.8214708e-05	4.2245707e-05
8.86	7.750449e-06	4.526402e-05
8.87	3.5690184e-05	5.7030763e-05
8.88	8.3953078e-06	1.0552455e-05
8.89	1.7386029e-05	2.6097422e-05
8.9	2.5562628e-07	3.5974606e-05
8.91	1.1246992e-05	2.6716517e-05
8.92	2.4230071e-05	5.0110549e-05
8.93	1.6573907e-05	3.4590911e-05
8.94	4.2321107e-05	5.9046221e-05
8.95	5.702145e-05	2.1751975e-05
8.96	3.0051233e-05	1.4534573e-05
8.97	2.2538493e-05	5.5834278e-05
8.98	8.5236069e-06	2.6064449e-05
8.99	2.1263366e-05	3.7997211e-05
9	1.1544357e-05	3.8637117e-05
9.01	2.7427032e-05	9.4703103e-07
9.02	2.135704e-05	3.6063376e-05
9.03	3.0075988e-05	2.170061e-05
9.04	5.0218448e-06	3.1504204e-05
9.05	2.6689973e-05	6.1139032e-07
9.06	5.3180611e-06	2.9240473e-05
9.07	5.7855858e-07	1.0769895e-05
9.08	7.736502e-06	2.5051687e-06
9.09	3.3953932e-05	4.3895756e-05
9.1	2.4105235e-05	1.8870231e-05
9.11	2.1395023e-05	1.109376e-05
9.12	2.0719603e-05	2.0340448e-06
9.13	2.829526e-06	2.7016542e-05
9.14	1.9966372e-05	1.8459585e-05
9.15	3.6320188e-05	3.0728836e-05
9.16	1.4906056e-05	2.0354854e-05
9.17	1.0380812e-05	3.7831422e-06
9.18	1.9765339e-05	1.0960828e-05
9.19	1.5276276e-05	3.5851319e-06
9.2	3.5915796e-05	4.9518653e-05
9.21	4.4778039e-05	4.3679063e-05
9.22	2.8543386e-05	8.2067456e-07
9.23	1.3884412e-06	2.3460376e-05
9.24	1.6615755e-05	3.9593477e-05
9.25	3.6406096e-05	4.8440929e-05
9.26	4.3830967e-05	4.0826498e-05
9.27	2.0767464e-06	1.0829593e-05
9.28	3.81156e-05	4.4901968e-05
9.29	2.4818059e-05	4.3358452e-05
9.3	3.1027297e-05	6.8132034e-05
9.31	4.328436e-06	2.0674496e-05
9.32	2.5711192e-05	3.4954228e-05
9.33	3.4304884e-05	5.9678486e-05
9.34	2.1928138e-05	5.5228921e-05
9.35	1.7468587e-05	7.7555212e-06
9.36	2.2881166e-05	2.7126547e-05
9.37	9.5196159e-06	9.6541121e-06
9.38	5.9847683e-05	7.1756185e-05
9.39	4.1038187e-05	2.8030564e-05
9.4	4.6655778e-05	3.3483174e-05
9.41	6.9113644e-05	5.7922986e-05
9.42	3.613372e-05	3.6826474e-05
9.43	5.1123264e-05	6.1443573e-05
9.44	5.4253098e-05	5.6606515e-05
9.45	7.0013456e-05	4.3795507e-05
9.46	7.290696e-05	5.0785976e-05
9.47	4.6506318e-05	2.7773827e-05
9.48	0.00010143662	7.3808222e-05
9.49	6.8850153e-05	4.2710191e-05
9.5	5.1083068e-05	1.6144513e-05
9.51	8.1420074e-05	5.8086036e-05
9.52	8.6458901e-05	7.4078608e-05
9.53	8.7968743e-05	4.945589e-05
9.54	6.0200217e-05	5.8780368e-05
9.55	6.8774583e-05	4.5506067e-05
9.56	4.9507529e-05	3.7580367e-05
9.57	4.7617303e-05	2.2498755e-05
9.58	7.4142392e-05	4.1699336e-05
9.59	5.6482213e-05	4.1611714e-05
9.6	5.3305409e-05	2.6080259e-05
9.61	4.119313e-05	3.3313286e-05
9.62	3.4028419e-05	5.6143994e-06
9.63	6.8827327e-05	6.5918163e-05
9.64	7.0529569e-05	3.3445574e-05
9.65	2.6033345e-06	9.8747865e-06
9.66	2.0561963e-05	3.8094876e-05
9.67	3.4564173e-05	3.7672553e-05
9.68	6.7173349e-05	6.7960866e-05
9.69	4.8599331e-05	4.0495982e-05
9.7	4.4334939e-06	1.6469086e-05
9.71	2.6883162e-06	7.718466e-06
9.72	4.242605e-05	5.3662788e-05
9.73	5.044352e-05	6.1681319e-05
9.74	2.958444e-05	5.2564551e-05
9.75	2.4891349e-05	2.9235862e-05
9.76	2.3220088e-05	3.7663294e-05
9.77	5.6395651e-06	2.030905e-05
9.78	2.2540423e-05	3.2465291e-05
9.79	2.707848e-05	4.2486865e-05
9.8	4.662403e-05	5.805912e-05
9.81	8.5257824e-06	2.4910632e-05
9.82	2.6201828e-05	2.0221524e-05
9.83	1.0459919e-05	9.4698914e-06
9.84	4.94491e-08	3.8349313e-06
9.85	5.5880351e-06	3.4486762e-05
9.86	5.7765463e-06	4.5416111e-06
9.87	1.4593765e-05	2.3864845e-06
9.88	1.9075781e-05	7.0165681e-06
9.89	1.6379373e-05	2.7359001e-05
9.9	3.041603e-05	5.055771e-06
9.91	3.1494159e-06	1.1742991e-06
9.92	2.9143586e-05	2.626112e-05
9.93	3.8605044e-05	3.3419909e-05
9.94	4.8311419e-07	5.221572e-06
9.95	3.8389415e-05	7.869395e-06
9.96	3.287417e-05	3.7492109e-05
9.97	2.2332239e-06	3.2993848e-06
9.98	2.7831826e-05	2.4467708e-05
9.99	4.3076742e-05	3.6805594e-05
10	4.2046351e-05	5.4049231e-05


==> graphics/data/single_sim_bus63reconstruction_during_busV.dat <==
29	1.0001184	1.0000615	1.0000753
29.01	1.0001226	1.000064	1.0000945
29.02	1.0001129	1.0000559	1.0000919
29.03	1.0001075	1.0000644	1.0000926
29.04	1.0000785	1.0000541	1.0000802
29.05	1.0000845	1.0000534	1.0000708
29.06	1.0000975	1.0000334	1.0000605
29.07	1.0000726	1.0000439	1.0000514
29.08	1.0000543	1.0000314	1.0000678
29.09	1.0000994	1.0000461	1.0000782
29.1	1.0000444	1.0000388	1.0000708
29.11	1.0000638	1.0000493	1.0000494
29.12	1.0000714	1.0000246	1.0000457
29.13	1.0000757	1.0000419	1.0000739
29.14	1.0000342	1.000046	1.0000727
29.15	1.0000769	1.0000507	1.000058
29.16	1.0000354	1.0000546	1.0000859
29.17	1.0000401	1.0000426	1.0000515
29.18	1.0000391	1.0000231	1.0000644
29.19	1.0000246	1.0000391	1.000055
29.2	1.0000645	1.0000152	1.0000384
29.21	1.000045	1.0000102	1.0000484
29.22	1.0000306	1.0000199	1.0000507
29.23	1.0000148	1.0000254	1.0000356
29.24	1.0000333	1.0000164	1.0000158
29.25	1.0000325	1.000027	1.0000424
29.26	1.000015	1.0000171	1.0000075
29.27	1.0000291	1.000033	1.0000352
29.28	1.0000411	1.0000105	1.00005
29.29	1.0000609	1.0000392	1.000029
29.3	1.0000284	1.000011	1.0000274
29.31	1.0000319	1.0000111	1.0000125
29.32	1.0000558	1.0000245	1.0000176
29.33	1.0000779	1.0000078	1.0000049
29.34	1.000068	0.99998645	0.99999497
29.35	1.0000671	1.0000209	1.0000142
29.36	1.0000823	1.0000196	1.0000055
29.37	1.0000586	1.0000142	1.0000005
29.38	1.00005	1.0000107	1.0000145
29.39	1.0000904	1.0000113	1.0000008
29.4	1.0000831	1.0000195	1.0000083
29.41	1.0000501	1.0000095	0.99998492
29.42	1.0000645	1.0000169	0.99997848
29.43	1.0000969	1.0000336	0.99999083
29.44	1.0000628	1.0000061	0.99998006
29.45	1.0000714	1.0000185	0.99997724
29.46	1.0000781	1.000015	0.99996512
29.47	1.0000701	0.99998012	0.99996753
29.48	1.0000434	0.99999848	0.99997063
29.49	1.0000638	1.0000087	0.99997234
29.5	1.000106	1.0000147	0.99997771
29.51	1.0000873	1.0000261	0.9999674
29.52	1.0000728	1.0000316	0.99997472
29.53	1.0000463	1.0000127	0.9999586
29.54	1.000076	1.0000214	1.0000038
29.55	1.0000898	1.0000111	0.99999225
29.56	1.0000825	1.0000327	0.9999895
29.57	1.0001095	1.000029	0.99998134
29.58	1.0000613	1.0000245	0.99996137
29.59	1.0000557	1.0000173	0.99995959
29.6	1.0000739	0.99999039	0.99995335
29.61	1.0000456	1.0000064	0.99995973
29.62	1.0000259	0.99998541	0.99995108
29.63	1.0000538	1.0000015	0.99995926
29.64	1.0000128	0.99997016	0.99994623
29.65	1.0000455	0.99998502	0.99993427
29.66	1.0000609	0.99997537	0.99994697
29.67	1.0000314	0.99999236	0.99995702
29.68	1.0000652	1.0000106	0.9999455
29.69	1.0000445	1.0000091	0.99996676
29.7	1.0000254	0.99998176	0.99995357
29.71	1.000049	0.99999826	0.99997
29.72	1.0000162	0.99999004	0.99996363
29.73	1.0000537	1.000001	0.99996349
29.74	1.0000521	0.99997606	0.99995765
29.75	1.0000289	0.99997791	0.99995806
29.76	1.0000255	0.99996972	0.99993906
29.77	1.0000101	0.99995272	0.99991857
29.78	0.99999777	0.99995565	0.99993249
29.79	1.0000117	0.99995882	0.99994912
29.8	1.0000098	0.9999507	0.99994182
29.81	1.0000109	0.9999696	0.99995034
29.82	0.99998269	0.99997321	0.99996435
29.83	1.0000216	0.99996757	0.99996884
29.84	1.0000156	0.99998691	0.99999174
29.85	1.0000261	0.99998331	0.99998657
29.86	1.0000056	0.99997536	0.99996696
29.87	1.0000288	0.99996077	0.99997627
29.88	1.0000636	0.99996146	0.99994261
29.89	1.0000158	0.99995495	0.99992391
29.9	1.0000497	0.9999508	0.99994998
29.91	1.0000359	0.99996036	0.99992561
29.92	1.0000199	0.99995881	0.99993593
29.93	1.0000261	0.99996632	0.99992034
29.94	1.0000343	0.99994921	0.99995009
29.95	1.0000121	0.99997591	0.99994746
29.96	1.0000598	0.99997352	0.99998352
29.97	1.0000551	0.99999968	0.99998133
29.98	1.000063	0.99999048	0.99995927
29.99	1.0000641	0.99998267	0.99997503
30	1.0000458	0.99998977	0.99996489
30.01	0.9890988	0.97420377	0.94144365
30.02	0.98820776	0.97145578	0.93682569
30.03	0.98745446	0.96858507	0.93167026
30.04	0.98672906	0.9656592	0.92632241
30.05	0.9861088	0.96278023	0.92092983
30.06	0.98551836	0.96000721	0.9156653
30.07	0.98493077	0.95734669	0.91056597
30.08	0.98438347	0.95483014	0.90573717
30.09	0.98382079	0.95243718	0.90119582
30.1	0.98329457	0.95025654	0.89692765
30.11	0.98275957	0.94819379	0.89296564
30.12	0.98227797	0.94628217	0.88925345
30.13	0.98170346	0.94448533	0.88585736
30.14	0.98123096	0.94286241	0.88268558
30.15	0.98854529	0.93368366	0.84762428
30.16	0.98830301	0.93507155	0.85014434
30.17	0.98788618	0.93807853	0.85699464
30.18	0.98740013	0.94210842	0.86658244
30.19	0.98690034	0.94614423	0.87651461
30.2	0.99278384	0.9754316	0.94304105
30.21	0.9925938	0.97914432	0.95184164
30.22	0.99236622	0.98216459	0.95929953
30.23	0.99208961	0.98452542	0.965286
30.24	0.99177527	0.98630948	0.96989235
30.25	0.9914498	0.98758294	0.97333851
30.26	0.99112015	0.98845997	0.97575494
30.27	0.99089285	0.9890646	0.97747575
30.28	0.9905983	0.98944189	0.97863547
30.29	0.99037411	0.98967995	0.97934994
30.3	0.99021236	0.98982506	0.97979146
30.31	0.99004279	0.98990847	0.98003191
30.32	0.98995483	0.9899255	0.98012715
30.33	0.98987701	0.989954	0.98016075
30.34	0.98987814	0.9899808	0.98014091
30.35	0.98990084	0.99002994	0.98011081
30.36	0.98990643	0.99007141	0.98005316
30.37	0.99002846	0.99012472	0.97998
30.38	0.99014302	0.99020798	0.97991917
30.39	0.99029971	0.9903056	0.97991506
30.4	0.99051283	0.99044995	0.9799142
30.41	0.99084855	0.99069957	0.9800429
30.42	0.99134317	0.99106895	0.98036408
30.43	0.99190016	0.99151685	0.98073362
30.44	0.99241997	0.99195046	0.98116949
30.45	0.99299619	0.99247572	0.98159934
30.46	0.99351035	0.99298594	0.98214286
30.47	0.99404307	0.99350333	0.98268835
30.48	0.99455499	0.99408897	0.98330941
30.49	0.99503269	0.99464499	0.9839033
30.5	0.99550067	0.9952396	0.98455461
30.51	0.9959739	0.99583788	0.98523238
30.52	0.99638164	0.99644433	0.98592784
30.53	0.99676583	0.99705655	0.98666973
30.54	0.99717814	0.99771104	0.9874575
30.55	0.99753335	0.99834365	0.98824681
30.56	0.99789632	0.9989955	0.98905803
30.57	0.99823036	0.99967869	0.98990911
30.58	0.99852931	1.0003558	0.99080128
30.59	0.99886139	1.0010878	0.99170358
30.6	0.9991844	1.0018083	0.99267214
30.61	0.99944038	1.0025706	0.99364989
30.62	0.99977389	1.0033143	0.99469276
30.63	1.0000107	1.0041074	0.99573992
30.64	1.0002621	1.004927	0.9968756
30.65	1.0005353	1.0057314	0.99800832
30.66	1.0008371	1.0065734	0.99917743
30.67	1.0010577	1.0074117	1.0003882
30.68	1.0013026	1.008274	1.0016019
30.69	1.00154	1.0091724	1.0028617
30.7	1.0018202	1.0100666	1.0041856
30.71	1.0020441	1.0109772	1.0054783
30.72	1.0022978	1.0118578	1.0068342
30.73	1.0025657	1.0127945	1.0081729
30.74	1.0028072	1.0137309	1.0095355
30.75	1.0030889	1.0146584	1.0108831
30.76	1.0033152	1.0155721	1.0122763
30.77	1.0036072	1.016501	1.0136278
30.78	1.0038216	1.0174105	1.0149818
30.79	1.0040911	1.018327	1.0163736
30.8	1.0043581	1.0192284	1.0177071
30.81	1.0045698	1.0200854	1.0190447
30.82	1.0047669	1.0209066	1.0203981
30.83	1.0048345	1.0217024	1.0217446
30.84	1.0050296	1.0224574	1.0230234
30.85	1.005117	1.0231431	1.024222
30.86	1.0052527	1.0238124	1.0253538
30.87	1.0054127	1.0244559	1.0264168
30.88	1.0055952	1.0250463	1.0274209
30.89	1.0058579	1.0256588	1.0283608
30.9	1.0060905	1.0262348	1.0291796
30.91	1.0063162	1.0267577	1.0300227
30.92	1.0065421	1.027255	1.0307305
30.93	1.0067806	1.027705	1.0314045
30.94	1.006961	1.0281027	1.0320291
30.95	1.0071502	1.0284427	1.0325928
30.96	1.0072126	1.0286932	1.0331037
30.97	1.0073029	1.0289211	1.0335582
30.98	1.0073456	1.0290627	1.0339158
30.99	1.007409	1.029148	1.0342109
31	1.0074215	1.0291907	1.0343962


==> graphics/data/single_sim_bus63reconstruction_pre_busV.dat <==
2	1	0.99998745	1.0000385
2.01	0.99995131	0.99999609	1.000011
2.02	0.999965	0.9999915	1.0000073
2.03	0.99999719	0.99997866	1.0000204
2.04	0.9999725	1.0000058	1.0000123
2.05	1.0000093	1.0000125	1.0000227
2.06	0.99999013	1.0000001	1.0000151
2.07	0.99997079	0.99997826	1.0000167
2.08	0.99996738	0.99998974	1.0000265
2.09	0.99998434	0.99999848	1.0000056
2.1	1.0000126	0.99998984	1.0000086
2.11	0.99998719	0.99999549	1.0000109
2.12	1.0000073	0.9999784	1.0000139
2.13	0.99999244	0.99999262	0.99999058
2.14	1.0000029	0.9999835	1.0000033
2.15	1.0000146	0.99997942	0.99996956
2.16	1.0000323	0.99997766	0.99997284
2.17	0.99999703	0.99997801	0.99999419
2.18	1.0000104	0.99997547	0.9999881
2.19	1.0000137	0.99998417	0.99999056
2.2	1.0000278	0.99999197	0.99999462
2.21	1.0000064	0.99999091	1.0000025
2.22	1.0000178	1.0000049	0.99999495
2.23	1.0000573	1.0000115	0.99999838
2.24	1.0000223	1.0000096	1.0000302
2.25	1.0000299	0.99999706	1.0000069
2.26	1.0000433	1.0000009	1.0000116
2.27	0.99999347	0.99998128	0.99999883
2.28	1.0000102	0.99999242	0.99998108
2.29	0.99995905	0.99997905	0.99996518
2.3	1.0000165	0.99997373	0.99995689
2.31	0.99998821	0.99997158	0.99996297
2.32	0.9999748	0.99996699	0.99997494
2.33	1.000054	0.99999817	0.99999219
2.34	1.0000061	0.99997834	0.99996531
2.35	1.0000066	1.0000062	1.0000035
2.36	1.0000028	1.0000074	1.0000154
2.37	0.99996527	0.99999656	1.0000316
2.38	1.0000208	1.0000078	1.0000204
2.39	0.99999326	1.000004	1.0000033
2.4	1.0000155	1.0000187	1.0000054
2.41	0.99998342	0.99997137	1.0000084
2.42	0.99999195	0.99999105	0.99998537
2.43	0.99998437	0.99997951	0.99998693
2.44	1.0000134	0.99999098	0.99998814
2.45	0.99996698	0.99996952	0.99997939
2.46	0.99996323	0.99998201	0.99996845
2.47	0.99998907	0.99998713	0.99998317
2.48	0.99997425	0.99998012	0.99999287
2.49	0.99997884	0.99999934	1.0000258
2.5	0.99998226	0.99998395	1.0000045
2.51	1.0000055	0.99999364	1.0000062
2.52	0.99998204	1.0000092	1.0000234
2.53	1.0000161	1.0000081	1.0000576
2.54	0.99998764	1.0000033	1.000019
2.55	0.99995921	1.0000033	1.0000332
2.56	0.99997037	1.0000071	1.0000205
2.57	1.000016	0.99999897	1.0000122
2.58	1.0000004	0.99998441	1.0000337
2.59	1.0000026	1.0000114	1.0000165
2.6	0.9999813	0.99999916	1.0000024
2.61	0.99998236	0.99999828	1.0000019
2.62	1.0000231	1.0000096	0.99999319
2.63	1.0000015	1.0000045	1.0000326
2.64	1.0000329	1.0000257	1.000025
2.65	1.0000128	1.0000167	1.0000228
2.66	1.0000294	1.0000258	1.0000213
2.67	1.0000071	1.0000062	1.0000432
2.68	1.0000351	1.000005	1.000026
2.69	0.99999267	1.0000034	1.000013
2.7	0.99997913	1.0000131	1.0000251
2.71	0.99998864	0.99999512	1.0000062
2.72	0.99999726	1.000018	1.0000016
2.73	1.000005	1.0000042	1.0000346
2.74	1.0000065	1.0000073	1.0000352
2.75	1.0000232	1.0000258	1.0000113
2.76	1.000004	1.000024	1.0000239
2.77	0.99999334	1.0000197	1.0000299
2.78	1.0000087	1.0000159	1.0000233
2.79	1.0000394	1.000006	1.000013
2.8	0.99998774	1.0000146	1.0000076
2.81	0.99995969	1.0000183	1.0000009
2.82	1.0000135	1.0000003	1.0000058
2.83	0.99997489	1.000005	0.99998642
2.84	1.0000198	1.0000199	1.0000096
2.85	1.0000119	1.0000188	1.0000182
2.86	1.00003	1.0000068	1.0000112
2.87	0.99998681	0.99999501	1.0000075
2.88	1.0000248	1.000017	0.99998966
2.89	1.0000131	1.0000039	1.000004
2.9	1.0000177	1.0000044	1.0000083
2.91	1.0000006	1.0000138	1.0000249
2.92	1.0000214	1.0000056	1.0000154
2.93	1.0000376	1.0000195	1.0000124
2.94	1.0000253	1.0000058	1.0000141
2.95	1.0000348	1.0000453	1.0000157
2.96	1.0000139	1.0000051	1.0000065
2.97	1.000031	1.0000205	0.99998593
2.98	1.0000465	1.0000221	1.00002
2.99	1.0000292	1.000007	1.000018
3	1.0000564	1.000021	1.000032
3.01	1.0000297	1.0000177	1.0000111
3.02	1.0000331	1.00001	1.0000045
3.03	0.99999557	1.0000187	1.0000229
3.04	1.0000204	1.0000312	1.0000324
3.05	1.0000339	1.0000003	1.0000066
3.06	0.99999195	0.99999842	1.0000043
3.07	0.99999124	1.000006	1.000032
3.08	0.99999968	0.99999958	1.0000182
3.09	1.0000061	1.0000105	1.0000225
3.1	1.0000056	1.0000175	1.0000202
3.11	1.0000084	1.0000085	1.0000127
3.12	0.99998918	1.0000185	1.0000241
3.13	0.99997883	0.99998993	1.0000227
3.14	0.9999568	0.99998715	1.0000138
3.15	0.99996445	0.99999426	1.0000071
3.16	0.99994486	1.0000046	1.0000002
3.17	1.0000078	0.99999177	1.000011
3.18	0.99994933	0.99999834	1.0000473
3.19	0.99997709	1.000014	1.0000243
3.2	0.99996052	1.0000191	1.0000386
3.21	0.99998429	1.0000239	1.0000498
3.22	0.99994386	1.0000248	1.0000473
3.23	0.999994	1.0000178	1.0000606
3.24	0.9999898	1.0000441	1.0000376
3.25	0.99997167	1.0000216	1.0000198
3.26	0.99999393	1.0000103	1.0000334
3.27	0.999977	0.99998084	1.0000115
3.28	0.99998949	1.0000051	1.0000008
3.29	0.99997483	0.99999546	1.0000018
3.3	0.99998565	0.99997732	0.99999652
3.31	0.99996651	0.99997935	0.9999973
3.32	0.99996581	0.99998309	1.0000049
3.33	0.99997362	0.99998845	0.9999905
3.34	1.0000145	1.0000028	1.0000093
3.35	1.0000055	0.99997862	1.0000044
3.36	1.0000219	1.0000011	0.99999093
3.37	1.0000049	0.99998521	0.9999931
3.38	0.99998018	0.99997506	1.0000008
3.39	1.0000144	0.99997095	0.99998737
3.4	0.99998901	0.99994412	0.99998519
3.41	1.0000122	0.99996258	0.99999424
3.42	0.99998865	0.99998637	0.99998547
3.43	0.99999501	0.99996648	0.99997968
3.44	0.99998975	0.99996248	0.99998007
3.45	1.0000586	0.99995618	0.99997627
3.46	0.99998781	0.9999717	0.99997371
3.47	1.0000094	0.99995514	0.99997118
3.48	0.99998865	0.99993989	0.99997826
3.49	1.0000365	0.99994852	0.99997504
3.5	1.0000102	0.99994813	0.99996774
3.51	0.99998883	0.99992571	0.9999743
3.52	0.9999939	0.99993873	0.99994915
3.53	1.0000084	0.99993605	0.99994186
3.54	1.0000212	0.99994345	0.99995692
3.55	1.0000058	0.99995665	0.99995647
3.56	0.99998759	0.9999583	0.99995515
3.57	1.0000049	0.99995382	0.99992272
3.58	1.0000068	0.99994662	0.9999665
3.59	1.000007	0.99995048	0.9999666
3.6	0.99996249	0.99992508	0.99994223
3.61	1.0000097	0.99990832	0.99992111
3.62	0.99996374	0.99992196	0.99992396
3.63	0.99997799	0.99993367	0.99993113
3.64	0.99999154	0.99992645	0.99992574
3.65	0.99999343	0.99992596	0.99993414
3.66	0.99997667	0.99990932	0.99996893
3.67	1.0000061	0.99994713	0.99994551
3.68	0.99999054	0.99993366	0.99993333
3.69	1.0000222	0.99991579	0.99993577
3.7	0.99998545	0.99989819	0.99990448
3.71	0.99994885	0.99992185	0.99993862
3.72	0.99998753	0.99992445	0.99992173
3.73	0.99996984	0.99991626	0.99990954
3.74	0.99997054	0.99989886	0.99992589
3.75	0.99995308	0.99991659	0.99992909
3.76	0.99996491	0.99988844	0.99992304
3.77	0.99998177	0.99991682	0.99989142
3.78	0.99997007	0.99990874	0.99992172
3.79	0.99997927	0.99991974	0.9999194
3.8	0.99998028	0.99990563	0.99993122
3.81	1.0000031	0.99991	0.99987906
3.82	0.99996052	0.99990026	0.99991255
3.83	0.99998759	0.99988991	0.9999017
3.84	0.99998152	0.99990742	0.9999248
3.85	0.9999853	0.99989902	0.99992319
3.86	1.0000022	0.99992588	0.9999071
3.87	0.99996153	0.99987669	0.99992381
3.88	0.99995056	0.99990389	0.99991225
3.89	0.99999898	0.99990096	0.99991106
3.9	0.99997516	0.99990568	0.99990038
3.91	0.99996231	0.99990276	0.99989854
3.92	0.99997242	0.9998966	0.99990313
3.93	0.99996635	0.99989941	0.99993471
3.94	0.99995355	0.99992148	0.99992869
3.95	0.99992811	0.99990808	0.99992763
3.96	0.99995141	0.99991111	0.99990459
3.97	0.99992821	0.99991401	0.99991377
3.98	0.99995949	0.99991283	0.99992146
3.99	0.99997154	0.99993337	0.999911
4	0.99999577	0.99991506	0.99993432
4.01	0.99995232	0.99990775	0.99995876
4.02	0.99996346	0.99992863	0.99991485
4.03	0.99997826	0.99995655	0.99995514
4.04	0.99995945	0.9999633	0.99996991
4.05	0.99994647	0.9999559	0.99993843
4.06	0.9999454	0.99996355	0.99997463
4.07	0.99996147	0.99995339	0.99997013
4.08	0.99991997	0.99996552	0.99994648
4.09	0.99994971	0.99995409	0.99996711
4.1	0.99991633	0.99995774	0.99996477
4.11	0.9999644	0.99994438	0.9999607
4.12	0.99992858	0.99994076	0.99994807
4.13	0.99991296	0.99996553	0.99997963
4.14	0.99995437	0.99996687	0.99998886
4.15	0.99993057	0.99998065	0.9999793
4.16	0.99994443	0.99999351	1.0000084
4.17	0.99993905	0.99999543	0.99998087
4.18	0.99993119	0.99998763	0.99998795
4.19	0.99989032	0.99998595	0.99998907
4.2	0.99994571	0.99998501	0.999996
4.21	0.99993527	1.0000093	1.000015
4.22	0.999942	1.0000034	0.99999864
4.23	0.9999242	1.0000082	0.99999954
4.24	0.99992339	1.0000034	1.000016
4.25	0.99994734	0.99999779	1.0000153
4.26	0.99993686	1.0000164	1.000025
4.27	0.99996964	1.0000141	1.000012
4.28	0.99995592	1.0000259	1.000026
4.29	0.99996557	1.0000351	1.0000196
4.3	0.99996384	1.0000298	1.000027
4.31	0.99999068	1.0000199	1.0000229
4.32	0.99996119	1.0000339	1.0000243
4.33	0.99997406	1.0000367	1.0000196
4.34	0.99999597	1.0000435	1.0000256
4.35	0.99996168	1.0000494	1.0000393
4.36	0.99998547	1.000038	1.0000288
4.37	1.0000173	1.0000337	1.0000229
4.38	0.99999426	1.0000327	1.0000373
4.39	0.99999842	1.0000545	1.0000366
4.4	1.0000044	1.0000447	1.0000249
4.41	0.99999664	1.0000509	1.0000225
4.42	1.0000065	1.0000473	1.0000259
4.43	1.0000286	1.0000671	1.0000487
4.44	1.0000336	1.0000398	1.0000473
4.45	1.0000448	1.0000689	1.0000271
4.46	1.0000131	1.0000403	1.0000405
4.47	1.0000442	1.0000281	1.0000411
4.48	1.0000144	1.0000344	1.0000211
4.49	1.0000202	1.0000384	1.0000384
4.5	1.0000435	1.0000542	1.0000381
4.51	1.0000172	1.0000502	1.0000598
4.52	1.0000006	1.0000387	1.0000581
4.53	1.0000141	1.0000394	1.0000462
4.54	0.99999972	1.0000355	1.0000515
4.55	1.0000207	1.0000287	1.0000642
4.56	1.0000007	1.0000292	1.0000678
4.57	1.0000193	1.0000533	1.0000696
4.58	1.0000227	1.0000248	1.0000587
4.59	1.0000144	1.0000213	1.0000598
4.6	1.0000016	1.0000373	1.0000272
4.61	1.0000229	1.0000409	1.0000342
4.62	1.0000139	1.0000273	1.0000592
4.63	1.0000087	1.0000245	1.0000253
4.64	0.99997639	1.0000164	1.0000246
4.65	1.0000023	0.9999984	1.0000394
4.66	0.99999536	1.0000167	1.0000424
4.67	1.0000297	1.0000152	1.0000391
4.68	0.99997091	1.0000171	1.000018
4.69	1.0000367	1.0000222	1.0000264
4.7	1.0000003	1.0000233	1.0000325
4.71	1.0000105	1.00003	1.0000575
4.72	1.0000261	1.0000121	1.0000205
4.73	1.0000238	1.0000206	1.0000536
4.74	1.0000252	0.99999946	1.0000278
4.75	1.0000183	1.000012	1.0000371
4.76	0.99999466	0.99999171	1.0000325
4.77	1.0000059	0.99998034	0.99999916
4.78	1.0000055	0.99999618	1.0000246
4.79	1.0000363	0.99997943	1.000009
4.8	0.99998666	0.9999979	1.0000179
4.81	1.0000273	0.99998374	1.0000115
4.82	1.0000383	1.0000037	1.0000272
4.83	0.99999431	0.9999954	1.0000361
4.84	1.0000296	1.0000268	1.0000281
4.85	1.0000245	0.9999984	1.0000284
4.86	1.0000391	1.0000082	1.0000207
4.87	0.9999981	1.0000095	1.0000145
4.88	1.0000166	0.99998608	1.0000076
4.89	1.0000004	1.0000062	1.0000063
4.9	1.0000153	0.99998127	1.0000098
4.91	0.99998813	0.99997974	0.99997039
4.92	1.0000318	0.99997173	0.99996483
4.93	1.0000564	0.9999923	0.99998158
4.94	1.0000005	0.99997296	1.0000037
4.95	0.99998678	0.9999813	0.99997673
4.96	0.99999095	0.99999475	1.000009
4.97	0.99999194	0.99999584	1.0000168
4.98	1.0000132	1.000003	1.0000154
4.99	0.99999101	0.99999866	0.999983
5	0.99996566	1.0000011	0.99999444
5.01	0.99999059	0.99999388	1.0000138
5.02	0.99998685	1.0000037	0.99998595
5.03	0.99996488	1.0000045	0.99999455
5.04	0.99995836	0.9999906	0.99995945
5.05	0.99994886	1.0000033	0.99997024
5.06	0.99991966	1.0000045	0.99996586
5.07	0.9999195	0.99998165	0.99999392
5.08	0.99993741	1.000001	0.99998198
5.09	0.99995656	1.0000144	0.99998226
5.1	0.99993757	1.000014	0.99999791
5.11	0.99998567	1.0000508	0.99999142
5.12	0.99991854	1.0000212	1.0000085
5.13	0.99994552	1.0000173	0.99998677
5.14	0.99996663	1.0000102	0.99998807
5.15	0.99997105	1.0000002	0.9999979
5.16	0.99990678	0.99998113	0.99997599
5.17	0.99993343	0.99999337	0.99999277
5.18	0.99996629	0.99997679	0.99996161
5.19	0.99995935	0.99998602	0.9999456
5.2	0.99991168	0.99996707	0.99998742
5.21	0.99995105	0.99997452	0.99997636
5.22	0.99991992	0.99998611	0.9999688
5.23	0.99995827	0.99999047	0.99998881
5.24	0.99995781	1.0000178	1.0000203
5.25	0.99995635	0.9999906	0.99998957
5.26	1.0000021	1.0000023	0.99998982
5.27	0.99998256	0.99997645	0.99997524
5.28	1.0000052	1.0000062	0.99997806
5.29	1.0000173	0.99995558	0.99994009
5.3	1.0000221	0.99995286	0.99993172
5.31	1.00001	0.99995103	0.99992736
5.32	1.0000069	0.99992035	0.99991597
5.33	1.000032	0.99992277	0.99993078
5.34	1.0000221	0.99993763	0.99993929
5.35	1.0000515	0.99992281	0.99993164
5.36	1.0000716	0.9999412	0.99993768
5.37	1.0000453	0.99994426	0.9999336
5.38	1.0000704	0.99993339	0.99994495
5.39	1.000058	0.99991119	0.99991649
5.4	1.0000244	0.99990081	0.99991808
5.41	1.0000451	0.99991159	0.99991027
5.42	1.0000427	0.99990626	0.99988802
5.43	1.0000112	0.99989475	0.99988412
5.44	1.0000394	0.9998814	0.99988278
5.45	1.0000176	0.99988412	0.9998726
5.46	1.0000169	0.99988198	0.9998766
5.47	1.000001	0.99987955	0.99987266
5.48	1	0.9999081	0.99989867
5.49	1.0000167	0.9999111	0.99992164
5.5	1.0000306	0.99992399	0.99991529
5.51	1.0000109	0.9999207	0.99992027
5.52	0.99998604	0.99990237	0.99991882
5.53	0.99997997	0.9999098	0.99990132
5.54	0.99996308	0.99991912	0.99992215
5.55	0.99996329	0.99991983	0.99989904
5.56	0.99994192	0.99989295	0.99990489
5.57	0.99993375	0.99988858	0.99989087
5.58	0.99994985	0.9999012	0.99988069
5.59	0.99995082	0.99989476	0.99987767
5.6	0.99990789	0.99990599	0.99990022
5.61	0.99991851	0.9999064	0.99992936
5.62	0.99993867	0.9999157	0.99990618
5.63	0.99990359	0.99992504	0.99990326
5.64	0.99990679	0.99993	0.99993772
5.65	0.99992689	0.99992904	0.99993256
5.66	0.99990324	0.99992856	0.99992565
5.67	0.99990947	0.99992498	0.99993518
5.68	0.9998996	0.99991499	0.9999191
5.69	0.99988459	0.99992748	0.99994883
5.7	0.99989455	0.99991947	0.99994307
5.71	0.99990601	0.99993352	0.9999459
5.72	0.99990207	0.99992778	0.99995403
5.73	0.9999233	0.99993042	0.99993905
5.74	0.99991612	0.99995418	0.99996568
5.75	0.99992977	0.9999494	0.99996287
5.76	0.99993414	0.99996428	1.0000032
5.77	0.99991763	0.99997413	0.9999797
5.78	0.99993106	0.99997738	0.99998651
5.79	0.99991261	0.99996522	0.99996048
5.8	0.99995213	0.99997464	0.99997652
5.81	0.99994247	0.99995119	0.99997349
5.82	0.99996677	0.99996237	0.99995799
5.83	0.9999634	0.9999434	0.99997251
5.84	0.99997454	0.99995628	0.99995653
5.85	0.99997269	0.99997892	0.99996605
5.86	0.99992535	0.99999937	0.99996291
5.87	1.0000063	0.99999041	1.0000062
5.88	1.0000215	1.0000088	1.000012
5.89	0.9999806	1.0000043	1.0000303
5.9	1.0000158	0.99999299	1.0000169
5.91	1.0000017	1.0000092	1.0000026
5.92	0.99998821	0.99999762	1.0000084
5.93	1.0000163	0.99998767	0.99999764
5.94	0.99999544	0.99998276	0.99996663
5.95	0.99999926	0.9999915	0.9999747
5.96	1.0000009	0.9999807	0.9999612
5.97	1.0000031	0.99997492	0.99998336
5.98	0.99998229	1.0000047	0.99999568
5.99	1.0000296	1.0000008	0.99998042
6	1.0000101	0.99999481	1.0000019
6.01	0.99998658	0.99999137	0.99998633
6.02	0.9999888	1.0000008	0.9999755
6.03	0.99999543	1.0000003	1.000007
6.04	0.99999582	1.0000045	0.99999229
6.05	0.9999606	0.99999648	0.99999294
6.06	0.99997182	0.99997819	0.99998621
6.07	0.99995337	0.99999498	1.0000046
6.08	0.99998522	0.9999905	0.99997014
6.09	1.0000063	0.99998051	0.9999739
6.1	0.99996187	1.0000094	0.99997813
6.11	0.99995274	1.0000155	0.99999438
6.12	0.99997878	1.0000029	0.99998572
6.13	0.99995425	0.99999569	1.0000029
6.14	0.99995061	1.0000097	0.99997749
6.15	0.99993993	1.0000131	1.0000127
6.16	0.99996238	1.0000212	1.0000007
6.17	0.99995439	1.000006	0.99998837
6.18	0.99997447	1.0000322	0.99996343
6.19	0.99994467	1.0000147	1.0000039
6.2	0.99996325	1.0000147	0.99997392
6.21	0.99999269	0.99999635	0.99997637
6.22	0.99991796	0.99998538	0.99997276
6.23	0.99997474	0.9999856	0.99997151
6.24	0.99998087	0.99999197	0.99996205
6.25	0.9999843	0.9999958	0.99998601
6.26	1.000007	1.0000003	0.99998122
6.27	1.0000384	1.0000011	0.99997667
6.28	1.0000164	1.0000112	0.9999898
6.29	1.0000241	1.0000099	1.0000053
6.3	0.99999316	1.0000116	0.99999635
6.31	1.0000343	1.0000135	1.000009
6.32	1.0000131	1.0000205	1.0000007
6.33	1.0000072	0.99999659	0.99998456
6.34	1.0000382	0.9999822	0.99996741
6.35	1.0000221	0.99996951	0.99997988
6.36	1.0000109	1.0000045	0.99995009
6.37	1.000034	1.000002	0.99996409
6.38	1.0000336	1.0000108	0.99998261
6.39	1.0000353	1.00002	0.99999843
6.4	1.0000093	1.0000035	1.0000169
6.41	1.0000441	1.0000289	1.0000232
6.42	1.0000127	1.0000392	1.0000098
6.43	1.0000301	1.0000488	1.0000128
6.44	1.0000068	1.0000417	1.000026
6.45	1.0000564	1.0000244	0.99999484
6.46	1.0000299	1.0000415	1.0000198
6.47	1.000026	1.0000266	1.000014
6.48	1.0000118	1.0000349	1.0000234
6.49	1.0000068	1.0000402	1.0000228
6.5	0.99999714	1.0000462	1.0000238
6.51	0.99999949	1.0000192	1.0000215
6.52	0.99999456	1.0000325	1.0000239
6.53	0.99997634	1.0000539	1.000029
6.54	0.99997238	1.000068	1.0000289
6.55	0.99999889	1.0000622	1.0000294
6.56	1.0000266	1.0000648	1.0000657
6.57	0.9999742	1.0000526	1.0000167
6.58	1.0000045	1.0000554	1.000058
6.59	0.99998496	1.0000496	1.000068
6.6	1.000003	1.0000581	1.0000373
6.61	0.99998608	1.0000604	1.0000441
6.62	0.9999898	1.0000543	1.0000339
6.63	0.99998417	1.0000443	1.0000235
6.64	0.99996452	1.0000817	1.0000487
6.65	1.0000058	1.0000482	1.0000548
6.66	1.0000184	1.0000626	1.0000611
6.67	0.99996202	1.0000752	1.0000393
6.68	0.99998074	1.0000614	1.0000416
6.69	0.99999833	1.0000563	1.0000404
6.7	1.0000132	1.0000649	1.0000499
6.71	1.0000085	1.000065	1.0000425
6.72	0.99999704	1.0000767	1.0000347
6.73	1.0000019	1.0000697	1.0000487
6.74	1.0000152	1.0000765	1.0000556
6.75	1.0000205	1.0000788	1.0000822
6.76	1.000025	1.0000775	1.0000616
6.77	1.0000129	1.0000699	1.0000575
6.78	0.99999694	1.0000722	1.0000616
6.79	0.99999762	1.0000651	1.0000758
6.8	1.0000332	1.0000554	1.0000386
6.81	0.99999112	1.000059	1.0000544
6.82	1.0000208	1.0000555	1.0000273
6.83	0.999995	1.0000448	1.0000416
6.84	0.99999455	1.0000628	1.0000408
6.85	1.0000113	1.0000527	1.0000617
6.86	1.0000219	1.0000609	1.000044
6.87	1.0000226	1.0000527	1.0000531
6.88	1.0000075	1.0000533	1.0000712
6.89	1.0000291	1.0000644	1.0000706
6.9	1.0000301	1.0000498	1.0000669
6.91	1.0000322	1.0000466	1.0000835
6.92	1.0000258	1.0000447	1.0000506
6.93	1.0000021	1.0000425	1.0000621
6.94	1.0000078	1.0000515	1.0000309
6.95	1.0000561	1.0000475	1.0000508
6.96	1.0000146	1.0000269	1.0000611
6.97	1.0000485	1.0000234	1.0000267
6.98	0.99999772	1.0000171	1.0000207
6.99	1.0000373	1.0000165	1.0000447
7	1.0000039	1.000011	1.000039
7.01	1.000054	1.0000198	1.0000347
7.02	1.0000371	1.0000195	1.000038
7.03	1.0000421	1.0000343	1.0000284
7.04	1.000033	1.000008	1.0000665
7.05	1.0000477	1.0000143	1.0000548
7.06	1.0000372	1.0000241	1.0000357
7.07	1.0000709	1.0000007	1.0000471
7.08	1.0000491	1.00002	1.0000482
7.09	1.0000368	1.0000204	1.0000357
7.1	1.0000252	1.0000079	1.0000255
7.11	1.0000308	0.99999182	1.0000331
7.12	1.0000349	0.99999375	1.0000144
7.13	1.0000251	0.99999938	1.0000238
7.14	1.0000508	1.0000039	1.000033
7.15	1.0000229	0.99999189	1.0000212
7.16	1.000034	1.0000086	1.0000079
7.17	1.000056	0.99998442	1.0000122
7.18	1.0000442	0.99997594	1.0000227
7.19	1.0000207	0.99999864	1.0000039
7.2	0.99999593	0.99999132	1.0000284
7.21	1.0000014	0.99998816	1.0000013
7.22	1.0000304	1.0000002	1.0000246
7.23	1.0000131	0.99997914	1.0000048
7.24	1.0000061	0.9999957	1.0000326
7.25	1.0000103	0.99997853	1.0000342
7.26	1.0000098	0.9999859	1.0000215
7.27	1.0000508	0.99998154	1.0000086
7.28	0.99998627	0.99999395	1.0000129
7.29	1.000007	0.99999193	0.99999998
7.3	1.0000023	0.99998512	1.000032
7.31	1.000017	0.9999867	1.0000289
7.32	1.000017	0.99999817	1.0000538
7.33	1.000008	0.99999205	1.0000528
7.34	1.0000127	1.0000034	1.0000281
7.35	1.0000338	0.99998548	1.0000306
7.36	1.0000015	0.99996413	1.0000287
7.37	1.0000106	0.99996816	0.99997737
7.38	1.0000111	0.99996714	0.99999445
7.39	1.0000041	0.99997515	0.99999857
7.4	1.0000329	0.99998894	0.99998745
7.41	1.000035	0.99999923	1.0000185
7.42	0.99999139	0.99998579	1.0000271
7.43	0.99998274	0.99998233	1.000031
7.44	1.000032	1.0000121	1.0000386
7.45	0.99997842	0.99997344	1.0000231
7.46	0.99999279	1.000008	1.0000343
7.47	1.0000168	0.99999811	1.0000092
7.48	1.000043	0.99998818	1.0000045
7.49	1.0000186	0.99998207	1.0000015
7.5	0.99999962	0.99997462	0.99999341
7.51	1.0000131	0.99998782	0.99997311
7.52	1.000011	0.99997513	0.99995649
7.53	0.99999744	0.99998054	0.99998887
7.54	0.99997907	0.99996154	0.9999842
7.55	0.99996994	0.99995341	0.9999741
7.56	0.99999095	0.99996938	0.99997235
7.57	0.99995812	0.99995838	0.9999691
7.58	0.99995473	0.99995645	0.99997945
7.59	0.99997453	0.9999614	0.99999414
7.6	0.99997953	0.99996827	0.99997303
7.61	0.99998928	0.9999523	0.99998334
7.62	0.99997787	0.99994379	0.99996711
7.63	0.99997097	0.99994908	0.99998349
7.64	0.99998505	0.99992789	0.99996044
7.65	0.9999728	0.99993256	0.99995059
7.66	0.9999433	0.99992517	0.99993925
7.67	0.99997796	0.9999383	0.99994073
7.68	0.9999672	0.99991814	0.99990408
7.69	0.99996991	0.9999213	0.99992368
7.7	0.9999344	0.99991025	0.99991846
7.71	0.99998214	0.99990163	0.99989296
7.72	0.99999788	0.99991137	0.99993176
7.73	0.99997815	0.99990931	0.99992954
7.74	0.99998985	0.99992075	0.99992275
7.75	0.99998065	0.99991872	0.999909
7.76	1.0000134	0.99992552	0.9999154
7.77	0.99995711	0.99990797	0.99993037
7.78	1.0000056	0.99992972	0.99991365
7.79	0.99997149	0.99990607	0.99990035
7.8	0.99996187	0.99989639	0.99988254
7.81	0.99996909	0.99990857	0.99989341
7.82	0.9999535	0.99989317	0.99987306
7.83	0.9999556	0.99989756	0.99987861
7.84	0.99995603	0.99990228	0.99987242
7.85	0.99992592	0.99990808	0.99987147
7.86	0.99994762	0.99989764	0.99986992
7.87	0.99996223	0.99990497	0.99988683
7.88	0.99995003	0.99989618	0.9998945
7.89	0.99995442	0.99989488	0.99988255
7.9	0.99993871	0.99991566	0.99986756
7.91	0.99995165	0.9998957	0.9998746
7.92	0.99994863	0.99988264	0.9998659
7.93	0.99998306	0.99989606	0.99987191
7.94	0.99992457	0.99989435	0.99987848
7.95	0.99994087	0.99991008	0.99988647
7.96	0.99992092	0.99990989	0.99987151
7.97	0.9999126	0.99992123	0.99989676
7.98	0.99993025	0.99992423	0.99990642
7.99	0.9999323	0.99994638	0.99990315
8	0.99992238	0.99993852	0.99992255
8.01	0.9999104	0.99992461	0.99991106
8.02	0.99993578	0.99992001	0.99988646
8.03	0.99991314	0.99993347	0.99988506
8.04	0.9999181	0.99990027	0.99989804
8.05	0.99992506	0.99991887	0.99990022
8.06	0.99994023	0.99992384	0.99985488
8.07	0.99991306	0.99991525	0.99988865
8.08	0.99992683	0.99989963	0.99990135
8.09	0.99992375	0.99992081	0.99990168
8.1	0.99990303	0.99993883	0.99992091
8.11	0.99993601	0.99994113	0.99992248
8.12	0.99993884	0.99995672	0.99993961
8.13	0.99996335	0.99996155	0.99996561
8.14	0.99993051	0.99993316	0.99994811
8.15	0.99995586	0.999943	0.99995585
8.16	0.9999557	0.99995695	0.9999428
8.17	0.99995616	0.99996435	0.99991702
8.18	0.99998701	0.99993576	0.99991943
8.19	0.99997544	0.99993698	0.99990777
8.2	0.99996905	0.9999441	0.99993165
8.21	0.99996084	0.99996021	0.99993732
8.22	0.99995154	0.99993199	0.99996189
8.23	0.99995829	0.99994925	0.99995451
8.24	1.0000006	0.99996038	0.99997673
8.25	0.99999151	0.99998256	0.99998412
8.26	0.99998399	0.99998297	0.99997846
8.27	0.99999537	0.99998211	0.99999386
8.28	0.99996983	0.99995943	0.99996809
8.29	1.000013	0.9999639	0.99999066
8.3	0.99998819	0.99997859	0.99998328
8.31	1.0000037	0.99997241	0.99997659
8.32	1.0000041	0.99995475	0.99995548
8.33	1.0000019	0.9999674	0.99999324
8.34	1.0000146	0.9999797	0.99997247
8.35	0.99996924	0.99996282	0.99996225
8.36	1.0000302	0.99997052	0.99999079
8.37	1.0000354	0.99997999	1.0000035
8.38	1.0000394	0.99999377	1.0000328
8.39	1.0000369	0.99999857	1.0000006
8.4	1.0000144	1.0000021	1.0000144
8.41	1.0000299	1.0000039	1.0000267
8.42	1.0000525	1.0000058	1.0000154
8.43	1.0000541	1.0000049	1.000017
8.44	1.0000643	1.000015	1.0000076
8.45	1.0000385	1.0000098	1.000033
8.46	1.0000409	1.0000197	1.0000057
8.47	1.000011	1.0000224	1.0000066
8.48	1.0000239	1.0000164	1.0000225
8.49	1.0000395	1.0000125	1.0000112
8.5	1.0000302	1.000036	1.0000443
8.51	1.0000211	1.0000422	1.0000462
8.52	1.00004	1.0000713	1.0000491
8.53	1.0000366	1.0000467	1.0000521
8.54	0.99999959	1.000039	1.0000814
8.55	0.99999823	1.0000526	1.0000507
8.56	1.0000032	1.0000359	1.0000493
8.57	0.99998359	1.0000586	1.0000602
8.58	0.99999516	1.0000586	1.0000249
8.59	0.99998909	1.0000642	1.0000623
8.6	1.0000079	1.0000539	1.0000462
8.61	1.0000253	1.0000612	1.00008
8.62	0.99999039	1.0000651	1.0000987
8.63	0.99999564	1.0000489	1.0000786
8.64	0.99997134	1.0000626	1.0000713
8.65	0.99998285	1.0000532	1.0000611
8.66	0.99996753	1.0000631	1.0000853
8.67	0.9999523	1.0000617	1.0000761
8.68	1.0000114	1.0000589	1.0000827
8.69	0.99999183	1.0000678	1.000083
8.7	0.99995249	1.0000717	1.0000788
8.71	1.0000199	1.000062	1.0001091
8.72	1.0000081	1.0000864	1.0000986
8.73	1.0000325	1.0000755	1.0000867
8.74	0.99998823	1.0000655	1.0000791
8.75	1.0000043	1.0000804	1.0001045
8.76	1.0000143	1.0000715	1.0000769
8.77	1.0000077	1.0000682	1.0000855
8.78	1.0000126	1.0000642	1.0000711
8.79	1.0000207	1.0000607	1.0000736
8.8	1.0000039	1.0000643	1.0000681
8.81	1.0000069	1.0000589	1.0000593
8.82	0.99999176	1.0000502	1.0000618
8.83	1.0000362	1.0000488	1.0000853
8.84	1.0000502	1.0000567	1.0000742
8.85	1.0000198	1.000058	1.000062
8.86	1.0000491	1.0000568	1.0000943
8.87	1.000032	1.0000677	1.000089
8.88	1.0000595	1.0000511	1.00007
8.89	1.0000376	1.000055	1.0000637
8.9	1.0000394	1.0000391	1.0000753
8.91	1.0000381	1.0000268	1.0000648
8.92	1.0000212	1.0000454	1.0000713
8.93	1.0000318	1.0000484	1.0000664
8.94	1.0000026	1.000045	1.0000617
8.95	1.000083	1.0000259	1.0000612
8.96	1.0000219	1.000052	1.0000365
8.97	1.0000059	1.0000284	1.0000617
8.98	1.0000117	1.0000032	1.0000378
8.99	1.000015	1.0000363	1.000053
9	1.000014	1.0000255	1.0000526
9.01	1.0000486	1.0000212	1.0000496
9.02	1.0000053	1.0000266	1.0000413
9.03	0.99999742	1.0000275	1.0000191
9.04	1.000008	1.000013	1.0000395
9.05	1.0000407	1.000014	1.0000413
9.06	1.0000158	1.0000211	1.000045
9.07	1.0000172	1.0000178	1.000028
9.08	1.0000347	1.000027	1.0000322
9.09	1.0000003	1.0000342	1.0000442
9.1	1.0000412	1.0000171	1.0000223
9.11	1.0000001	1.0000214	1.0000111
9.12	1.0000354	1.0000147	1.0000333
9.13	1.0000243	1.0000214	0.99999726
9.14	1.0000252	1.0000052	1.0000067
9.15	1.0000467	1.0000103	1.0000159
9.16	1.00003	1.0000151	1.0000096
9.17	1.0000223	1.0000119	1.0000185
9.18	0.99999872	1.0000185	1.0000097
9.19	1.0000007	1.000016	1.0000043
9.2	1.0000544	1.0000185	1.0000049
9.21	1.0000467	1.0000019	1.000003
9.22	0.99999967	1.0000282	0.99999884
9.23	1.0000198	1.0000184	0.9999963
9.24	1.0000457	1.0000291	1.0000061
9.25	1.0000433	1.0000069	0.99999488
9.26	1.0000467	1.0000028	1.0000059
9.27	1.0000107	1.0000086	0.99999987
9.28	1.000034	0.99999584	0.99998905
9.29	1.0000244	0.99999957	0.99998103
9.3	1.0000164	0.99998538	0.99994827
9.31	0.99997884	0.99997452	0.99999952
9.32	1.0000141	0.99998837	0.99997913
9.33	1.0000293	0.99999499	0.99996961
9.34	1.0000204	0.99999844	0.99996513
9.35	1.0000016	0.99998411	0.99999383
9.36	1.000024	1.0000011	0.9999969
9.37	1.0000016	0.99999205	0.99999191
9.38	1.0000435	0.99998369	0.99997178
9.39	1.0000215	0.99998042	0.99999343
9.4	1.0000035	0.99995686	0.99997003
9.41	1.0000164	0.99994727	0.99995846
9.42	0.99999518	0.99995904	0.99995835
9.43	0.99999996	0.99994884	0.99993852
9.44	0.99999945	0.9999452	0.99994284
9.45	0.99999493	0.99992491	0.99995113
9.46	1.0000057	0.99993278	0.9999549
9.47	0.99999148	0.99994497	0.9999637
9.48	1.0000287	0.99992728	0.99995491
9.49	1.0000095	0.99994064	0.99996678
9.5	0.99998187	0.99993078	0.99996572
9.51	1.0000101	0.99992864	0.99995197
9.52	1.0000141	0.99992761	0.99993999
9.53	1.0000032	0.99991521	0.99995373
9.54	0.99998972	0.99992952	0.99993094
9.55	0.99998586	0.99991709	0.99994036
9.56	0.99997665	0.99992714	0.99993907
9.57	0.99997817	0.99993055	0.99995567
9.58	0.99999633	0.99992219	0.99995463
9.59	0.99999521	0.99993873	0.9999536
9.6	0.99997792	0.99992461	0.99995184
9.61	0.99998545	0.99994425	0.99995213
9.62	0.99997246	0.99993843	0.99996685
9.63	1.0000167	0.99994786	0.99995077
9.64	1.0000005	0.99992993	0.99996701
9.65	0.99995167	0.99994906	0.99996154
9.66	0.99998094	0.99996037	0.99994284
9.67	0.99996823	0.99993366	0.99993055
9.68	1.0000039	0.99993668	0.99993589
9.69	0.99999085	0.99994225	0.99995035
9.7	0.9999568	0.99995237	0.99994033
9.71	0.99995849	0.99996118	0.99996621
9.72	0.99999794	0.99995551	0.99994428
9.73	1.0000123	0.99996182	0.99995058
9.74	1.0000005	0.99997089	0.9999479
9.75	0.9999968	0.99997191	0.99996756
9.76	0.99998714	0.99996392	0.99994948
9.77	0.9999732	0.99997884	0.99995289
9.78	0.99999814	0.9999756	0.99996568
9.79	0.99999791	0.99997084	0.99995543
9.8	1.0000084	0.9999618	0.99995037
9.81	0.9999956	0.99998707	0.99997069
9.82	1.0000117	0.99998554	0.99999152
9.83	0.9999641	0.99997456	0.99997357
9.84	0.99998083	0.99998088	0.99997699
9.85	1.0000017	1.0000073	0.99996725
9.86	0.99999083	0.9999966	0.99999537
9.87	0.99998652	0.99997193	0.99998414
9.88	0.99997586	0.99999494	0.99998288
9.89	1.0000011	0.99998474	0.99997376
9.9	0.99996925	0.99999966	0.99996419
9.91	1.0000038	1.0000006	1.0000026
9.92	0.99995949	0.99998864	0.99998575
9.93	0.99995718	0.99999578	0.9999906
9.94	0.99997517	0.99997566	0.99996995
9.95	0.99995477	0.99999316	0.99996264
9.96	0.99996152	0.99999439	0.99999901
9.97	0.99998172	0.99998395	0.99998502
9.98	0.9999622	0.99999003	0.99998667
9.99	0.99993823	0.9999813	0.99997503
10	0.99992931	0.99997135	0.99998336


==> graphics/data/single_sim_bus67errors_during_busV.dat <==
29	1.1296726e-05	2.2652887e-05
29.01	4.1212668e-06	3.1755763e-05
29.02	7.0072251e-05	0.00010203251
29.03	2.238929e-05	4.9043379e-05
29.04	4.8615012e-05	6.4999088e-05
29.05	4.2182824e-05	5.8644568e-05
29.06	2.006372e-05	4.2705463e-05
29.07	1.8495596e-05	2.316312e-05
29.08	8.5991514e-06	4.6979655e-05
29.09	3.8157025e-05	7.7490316e-05
29.1	2.0190778e-05	5.5661073e-05
29.11	8.3235307e-06	1.6525141e-05
29.12	2.4354128e-06	3.2046764e-05
29.13	9.533602e-06	3.1578632e-05
29.14	3.9763534e-05	6.2120864e-05
29.15	1.7379114e-05	3.0364392e-05
29.16	4.6942421e-05	8.0974647e-05
29.17	4.1674849e-05	6.0573843e-05
29.18	3.2050405e-05	2.4902102e-05
29.19	1.4837551e-05	2.9249772e-06
29.2	1.1120845e-05	1.9669379e-05
29.21	1.2218485e-05	6.3672319e-05
29.22	2.633326e-05	1.3259214e-05
29.23	2.6163035e-06	1.7697756e-05
29.24	1.6416238e-05	1.2006001e-05
29.25	6.9097783e-06	1.5985408e-05
29.26	1.1585362e-05	1.6067382e-05
29.27	1.1359523e-05	1.5560828e-05
29.28	2.8451948e-05	7.5773085e-05
29.29	5.904655e-06	8.4401626e-06
29.3	6.3042408e-06	2.6304358e-05
29.31	3.0607801e-05	2.2663647e-05
29.32	4.1532984e-06	3.0065755e-06
29.33	5.988863e-06	3.5881431e-06
29.34	1.0086797e-05	5.6956172e-06
29.35	4.3768223e-06	1.4867592e-06
29.36	2.2146629e-05	2.533328e-05
29.37	6.4035857e-08	1.2191415e-05
29.38	1.202831e-05	1.3805698e-06
29.39	2.0871164e-05	2.6467632e-05
29.4	1.0576807e-05	9.6441407e-07
29.41	1.0638472e-05	2.8733516e-05
29.42	2.4598032e-05	1.2436175e-05
29.43	6.3632151e-05	1.8401816e-05
29.44	1.0581979e-05	1.3042065e-05
29.45	5.5058875e-05	1.9337814e-05
29.46	2.4610633e-05	2.3666384e-05
29.47	5.0714996e-05	6.6847704e-05
29.48	9.7147768e-06	2.089167e-05
29.49	1.9709233e-05	5.2209923e-05
29.5	2.0303965e-05	6.0872002e-05
29.51	3.2357183e-05	3.5896654e-05
29.52	2.3934237e-05	4.1543873e-05
29.53	2.7728149e-05	3.0519889e-05
29.54	1.3961167e-05	3.2696218e-06
29.55	1.1392164e-05	2.8404271e-05
29.56	4.2873596e-05	1.3170561e-05
29.57	5.8325825e-05	1.2273895e-05
29.58	1.2339107e-05	5.5729761e-05
29.59	1.023917e-05	5.0566222e-05
29.6	6.6928052e-06	4.5826283e-05
29.61	1.4522076e-05	3.4850363e-05
29.62	3.2899395e-05	7.3642884e-05
29.63	3.018098e-05	1.5397107e-05
29.64	3.3371858e-05	5.7705975e-05
29.65	2.6188803e-05	7.3796172e-05
29.66	5.2322568e-05	7.7144025e-05
29.67	2.1076918e-05	4.7653781e-05
29.68	3.0201888e-07	6.8913633e-05
29.69	4.3694733e-05	8.8144267e-05
29.7	2.2288646e-05	3.5393378e-05
29.71	7.6043652e-06	2.6792917e-05
29.72	1.2267463e-05	2.7771729e-06
29.73	3.1998908e-05	2.6847414e-06
29.74	4.6474477e-05	5.3865174e-05
29.75	3.3716094e-05	4.0863431e-05
29.76	2.4527117e-05	4.9388873e-05
29.77	4.5684698e-05	6.9140753e-05
29.78	3.7437665e-05	4.3653031e-05
29.79	5.0997473e-05	5.1504035e-05
29.8	4.8840703e-05	5.4569241e-05
29.81	3.4450599e-05	4.559342e-05
29.82	3.7075835e-05	3.5253684e-05
29.83	4.5628242e-05	2.5214295e-05
29.84	5.177305e-05	3.2031383e-05
29.85	1.3087465e-05	1.621724e-06
29.86	4.0399628e-05	4.0197068e-05
29.87	6.7379867e-05	3.4418902e-05
29.88	6.3171032e-05	7.4793783e-05
29.89	3.6722545e-05	5.6121145e-05
29.9	6.9902308e-05	5.725922e-05
29.91	4.2445092e-05	6.618029e-05
29.92	5.532334e-05	5.9788e-05
29.93	4.0777973e-05	7.9473366e-05
29.94	2.7221624e-05	1.5994933e-05
29.95	8.3971645e-06	2.333118e-05
29.96	5.4497541e-05	3.0638687e-05
29.97	1.3338627e-05	2.7154859e-06
29.98	5.3951853e-06	2.9551885e-05
29.99	5.3882394e-05	6.3204327e-05
30	8.0669995e-06	1.411154e-05
30.01	0.023613672	0.062747233
30.02	0.026992775	0.068448965
30.03	0.030637405	0.07497429
30.04	0.034328433	0.081753601
30.05	0.038013887	0.088642421
30.06	0.041629377	0.095437411
30.07	0.04506121	0.10198813
30.08	0.04829832	0.10817674
30.09	0.051422563	0.11404355
30.1	0.054275119	0.1195394
30.11	0.056964318	0.12463602
30.12	0.059421004	0.12936382
30.13	0.061811114	0.13376403
30.14	0.063942121	0.13783348
30.15	0.08358569	0.19382366
30.16	0.081496603	0.19008962
30.17	0.077198797	0.18054142
30.18	0.071602104	0.16741945
30.19	0.066089706	0.15396283
30.2	0.033127352	0.073895908
30.21	0.028131031	0.062074082
30.22	0.024088953	0.052082677
30.23	0.021011873	0.044116573
30.24	0.018678564	0.037939545
30.25	0.017001679	0.033301276
30.26	0.015894455	0.030045635
30.27	0.015141583	0.027723968
30.28	0.014725754	0.026168769
30.29	0.014510416	0.025232163
30.3	0.014429553	0.024661435
30.31	0.01446995	0.024406185
30.32	0.014546786	0.024299108
30.33	0.014635003	0.024307097
30.34	0.014713195	0.024381905
30.35	0.01480576	0.024496917
30.36	0.014887007	0.024660632
30.37	0.014967219	0.024856946
30.38	0.015029568	0.025044712
30.39	0.015067771	0.025181189
30.4	0.015071117	0.025341023
30.41	0.015021487	0.02546037
30.42	0.014953508	0.025525508
30.43	0.014747556	0.025483391
30.44	0.014587163	0.025402778
30.45	0.014258978	0.02525123
30.46	0.013983613	0.025006108
30.47	0.013574181	0.024621404
30.48	0.013116734	0.024174691
30.49	0.012634362	0.02368962
30.5	0.012083889	0.023116963
30.51	0.011536426	0.022508579
30.52	0.010970907	0.021856258
30.53	0.010337388	0.021106017
30.54	0.0096267316	0.020268952
30.55	0.0090149677	0.01950505
30.56	0.0082835954	0.018607093
30.57	0.0075327592	0.01768469
30.58	0.0067873012	0.016729583
30.59	0.0059726597	0.015755849
30.6	0.005159298	0.014691689
30.61	0.0042607205	0.013583021
30.62	0.0033928312	0.012416962
30.63	0.0024521421	0.011224953
30.64	0.0015354034	0.0099943611
30.65	0.0005547863	0.0086964166
30.66	0.00042758602	0.0073908256
30.67	0.0014610185	0.0059914117
30.68	0.0024465337	0.0046714227
30.69	0.0035831137	0.0031825212
30.7	0.0046484091	0.0017021036
30.71	0.0057880044	0.0001974448
30.72	0.0068715236	0.0013584988
30.73	0.0080538242	0.0029254449
30.74	0.0091620451	0.0044416475
30.75	0.01031161	0.0059888323
30.76	0.011467543	0.0075999763
30.77	0.012637153	0.0091617465
30.78	0.013781001	0.010735435
30.79	0.014977935	0.012385463
30.8	0.016117751	0.013929524
30.81	0.017256541	0.015557417
30.82	0.018408173	0.017259951
30.83	0.019567319	0.019018676
30.84	0.020679162	0.020707744
30.85	0.021711666	0.02228819
30.86	0.022743387	0.023801087
30.87	0.023647802	0.025131378
30.88	0.024552185	0.026431295
30.89	0.02536319	0.027534327
30.9	0.026206177	0.028558276
30.91	0.026928006	0.029534232
30.92	0.027624221	0.030373231
30.93	0.028330461	0.031240771
30.94	0.028971381	0.032056581
30.95	0.029544182	0.032815025
30.96	0.030053021	0.033564721
30.97	0.030562361	0.034271286
30.98	0.030942114	0.034842913
30.99	0.031272722	0.035361576
31	0.031556168	0.035749707


==> graphics/data/single_sim_bus67errors_pre_busV.dat <==
2	2.2602413e-05	3.6859028e-05
2.01	1.1175195e-05	2.4206152e-05
2.02	2.8815306e-05	6.859177e-06
2.03	5.6274059e-05	1.2286356e-05
2.04	3.1730624e-05	2.6326122e-05
2.05	4.1037864e-06	1.4762541e-05
2.06	2.8902719e-05	1.0427311e-05
2.07	1.2166239e-05	2.7832572e-05
2.08	1.2637161e-05	2.8830654e-05
2.09	2.7723397e-06	1.1083433e-05
2.1	3.0042592e-05	1.1167042e-05
2.11	2.2970629e-05	8.5464184e-06
2.12	2.5605444e-05	1.2911991e-05
2.13	2.0176591e-05	3.5918331e-05
2.14	7.749226e-05	5.9010125e-05
2.15	5.2890984e-06	2.2450608e-05
2.16	1.470894e-05	2.8157323e-05
2.17	3.9698792e-05	2.6485657e-05
2.18	5.5872656e-05	4.6148735e-05
2.19	3.8573299e-05	3.4939382e-05
2.2	3.1353518e-05	2.9369219e-05
2.21	1.8955757e-05	1.4986495e-05
2.22	3.7803087e-06	2.7132976e-05
2.23	2.261038e-05	3.9072789e-06
2.24	4.3929077e-05	5.725626e-05
2.25	9.6489702e-06	8.1161375e-06
2.26	3.0611958e-05	2.957536e-05
2.27	3.7326184e-05	2.7010496e-05
2.28	2.9422341e-05	5.2599917e-05
2.29	2.1087501e-05	4.0980595e-05
2.3	2.3160295e-05	3.9933473e-05
2.31	1.7689179e-05	4.0348286e-05
2.32	4.013922e-05	4.0408325e-05
2.33	1.1715552e-05	6.5453326e-06
2.34	1.9272966e-05	1.7412679e-06
2.35	3.6262304e-05	1.6255992e-05
2.36	1.3155611e-05	1.2971474e-05
2.37	1.3971983e-05	3.8296905e-05
2.38	1.6521356e-05	1.3139333e-05
2.39	1.2906819e-05	1.4944663e-06
2.4	1.8817091e-06	1.6952706e-05
2.41	1.2164055e-05	1.1644434e-05
2.42	2.6214426e-05	1.957552e-05
2.43	4.1309465e-05	4.4474536e-05
2.44	3.5694715e-05	3.954337e-05
2.45	3.6205991e-05	2.6576323e-05
2.46	9.6302947e-06	1.3143188e-05
2.47	1.3181692e-05	7.6368622e-06
2.48	2.9340788e-05	2.5433723e-05
2.49	1.2924365e-05	3.2188335e-06
2.5	8.8000303e-06	1.6011256e-06
2.51	7.214015e-06	1.5573665e-05
2.52	3.3238877e-05	4.3670192e-05
2.53	1.2129901e-05	4.5863982e-05
2.54	1.7428186e-05	2.270248e-05
2.55	3.6128337e-08	3.0847391e-05
2.56	3.0455788e-05	3.8657893e-05
2.57	3.7057182e-05	3.2965234e-05
2.58	3.7712942e-05	1.9850445e-05
2.59	1.423985e-05	1.6303432e-05
2.6	7.8510226e-06	1.8407193e-08
2.61	2.151291e-06	7.6004657e-08
2.62	1.6049777e-05	3.3255073e-05
2.63	8.3150084e-08	2.9459928e-05
2.64	3.102527e-05	2.6885472e-05
2.65	2.8715374e-06	6.0377374e-06
2.66	1.5207054e-05	7.1051991e-06
2.67	2.2221918e-05	1.3990803e-05
2.68	6.0594719e-07	1.9583832e-05
2.69	7.4693143e-06	6.5066967e-06
2.7	1.1173936e-05	2.1249694e-05
2.71	4.04763e-05	2.5407401e-05
2.72	3.7298201e-05	1.5965712e-05
2.73	6.9605798e-06	3.053317e-05
2.74	1.8289193e-05	4.9891267e-05
2.75	4.6502431e-05	2.7714719e-05
2.76	2.3532564e-05	3.2159948e-05
2.77	6.9279113e-06	5.7921969e-06
2.78	1.4403658e-05	1.9355658e-05
2.79	7.4244875e-06	1.4106496e-06
2.8	1.1124566e-05	1.3452082e-05
2.81	2.4625151e-05	1.5700176e-05
2.82	1.2186574e-05	1.4110067e-05
2.83	6.3403363e-06	2.9159149e-05
2.84	3.5122514e-06	1.1293566e-05
2.85	1.2640671e-05	1.1815037e-05
2.86	1.7982975e-05	1.9799383e-06
2.87	1.9545069e-05	1.118494e-05
2.88	8.2260734e-06	3.8271967e-05
2.89	1.0224548e-06	6.0582467e-06
2.9	3.0417001e-05	3.1897123e-05
2.91	1.6622357e-05	2.6625136e-05
2.92	1.1199924e-06	1.323577e-05
2.93	6.4260774e-07	7.8173284e-06
2.94	1.3279664e-05	2.8781198e-05
2.95	4.3900006e-05	8.9857043e-06
2.96	3.6764603e-05	3.650422e-05
2.97	1.6939901e-05	3.0814314e-05
2.98	1.2312526e-05	1.0772347e-05
2.99	7.0285302e-06	9.74427e-07
3	2.1136047e-05	3.384826e-05
3.01	2.9099608e-05	2.7031991e-05
3.02	1.384287e-05	6.437158e-06
3.03	3.7219301e-05	4.0336939e-05
3.04	2.9198456e-05	3.2129676e-05
3.05	2.5315165e-05	3.5835666e-05
3.06	4.3275924e-06	6.1693732e-06
3.07	4.3077202e-05	7.8009104e-05
3.08	9.7053206e-06	8.7184851e-06
3.09	1.4371461e-05	2.0689158e-05
3.1	3.8114192e-05	4.3373679e-05
3.11	3.122703e-05	4.2273858e-05
3.12	5.1267195e-05	5.5396372e-05
3.13	1.1009947e-05	5.0270325e-05
3.14	1.5509485e-05	1.4225686e-05
3.15	6.3756592e-06	2.3893355e-05
3.16	3.7966925e-05	4.3325879e-05
3.17	2.4019422e-05	7.0799124e-06
3.18	2.6073599e-05	8.4637799e-05
3.19	2.273665e-05	3.9221283e-05
3.2	5.5619966e-05	7.8029362e-05
3.21	5.6751947e-05	8.8744259e-05
3.22	4.0109264e-05	6.2073955e-05
3.23	6.8492924e-05	0.00010855389
3.24	7.5874955e-05	7.1514282e-05
3.25	5.8632394e-05	5.3553506e-05
3.26	2.4205876e-05	5.0813073e-05
3.27	1.4264706e-06	3.2178204e-05
3.28	4.824477e-05	5.1054936e-05
3.29	2.8445444e-05	1.9465452e-05
3.3	4.0678318e-07	2.230279e-05
3.31	7.0956906e-06	2.5617578e-05
3.32	7.2803381e-06	3.2106473e-05
3.33	4.0140812e-06	7.5659547e-06
3.34	1.8277025e-06	1.5079004e-05
3.35	2.3082645e-05	7.1478019e-06
3.36	1.0020111e-05	2.1253714e-09
3.37	5.1755316e-06	5.8260303e-06
3.38	1.7929743e-05	1.1408793e-05
3.39	2.2644792e-05	6.2359713e-07
3.4	4.8534519e-05	3.8387871e-06
3.41	4.3576215e-06	2.9606844e-05
3.42	1.8523568e-07	5.0558289e-06
3.43	1.3300008e-06	1.7345332e-05
3.44	5.9887506e-05	4.2698416e-05
3.45	4.2829742e-05	1.6381208e-05
3.46	2.5506691e-05	2.4312049e-05
3.47	5.3623574e-05	3.6570762e-05
3.48	5.8592813e-05	1.5581965e-05
3.49	7.2841294e-05	3.7174909e-05
3.5	4.3840643e-05	2.2036576e-05
3.51	6.3258746e-05	8.0307287e-06
3.52	3.3537275e-05	2.4177579e-05
3.53	6.2508089e-05	5.7661169e-05
3.54	7.7695522e-05	6.4458896e-05
3.55	3.4112907e-05	3.4918039e-05
3.56	2.8222581e-05	3.1619915e-05
3.57	5.7277529e-05	9.4084933e-05
3.58	4.7136329e-05	3.2357112e-05
3.59	3.049651e-05	5.4531142e-06
3.6	8.690573e-05	6.348297e-05
3.61	7.348732e-05	6.3075762e-05
3.62	6.9904502e-05	6.5973645e-05
3.63	6.3203416e-05	6.9839852e-05
3.64	3.4550578e-05	3.2274729e-05
3.65	7.7826131e-05	7.1792885e-05
3.66	0.00010011758	2.4685299e-05
3.67	6.8535021e-05	7.5309995e-05
3.68	7.7887526e-05	7.9904247e-05
3.69	4.0460631e-05	2.4590402e-05
3.7	9.3954581e-05	9.2161939e-05
3.71	3.6211137e-05	2.2410153e-05
3.72	6.1577941e-05	6.6262754e-05
3.73	5.9011913e-05	6.2218081e-05
3.74	8.932086e-05	5.3544883e-05
3.75	8.6279942e-05	6.6801517e-05
3.76	8.4811771e-05	4.7577456e-05
3.77	8.2953506e-05	0.00010739254
3.78	0.00010096399	8.230111e-05
3.79	7.0794974e-05	6.8371274e-05
3.8	6.0775387e-05	3.1853698e-05
3.81	6.5759536e-05	9.9575379e-05
3.82	9.6111877e-05	8.6018992e-05
3.83	9.3033038e-05	7.2353658e-05
3.84	3.1033131e-05	9.9632891e-06
3.85	8.5913269e-05	5.9205283e-05
3.86	3.7823978e-05	5.8752406e-05
3.87	0.00012503365	7.0826681e-05
3.88	8.3302131e-05	7.429625e-05
3.89	8.3200549e-05	7.0670276e-05
3.9	8.5823719e-05	9.1694061e-05
3.91	7.3946763e-05	7.1038618e-05
3.92	7.6019577e-05	6.8833348e-05
3.93	9.7103707e-05	6.3323445e-05
3.94	6.7768899e-05	6.3165511e-05
3.95	5.2520806e-05	3.2338238e-05
3.96	6.229051e-05	7.2672899e-05
3.97	3.6667972e-05	4.6422541e-05
3.98	7.0104767e-05	6.5197513e-05
3.99	8.7194391e-05	0.00011018647
4	5.1003783e-05	3.0304461e-05
4.01	5.5946252e-05	2.4356582e-06
4.02	6.5916531e-05	8.4019138e-05
4.03	8.7847359e-06	6.2262585e-06
4.04	1.49308e-05	1.3499825e-05
4.05	2.4876436e-05	4.3987295e-05
4.06	7.8190303e-06	2.2672773e-07
4.07	2.1294734e-05	1.0104975e-05
4.08	6.8032865e-06	2.9382453e-05
4.09	9.8022751e-06	3.2702982e-06
4.1	1.0910711e-05	8.1673187e-06
4.11	3.6215483e-05	2.338189e-05
4.12	5.3465542e-05	4.8724533e-05
4.13	1.967803e-05	4.3447833e-06
4.14	3.187275e-05	5.8760927e-06
4.15	1.8796158e-05	1.8279954e-05
4.16	7.124416e-06	2.321094e-05
4.17	2.178854e-05	1.0032638e-05
4.18	4.0683701e-06	5.4597968e-06
4.19	2.3980766e-05	2.6682065e-05
4.2	5.3182504e-06	4.2527035e-06
4.21	3.5813702e-05	3.2170898e-05
4.22	1.5595265e-05	8.6514964e-06
4.23	7.4524547e-06	2.4438692e-06
4.24	7.8733829e-06	3.2092208e-06
4.25	1.0456804e-05	2.824036e-05
4.26	4.9650171e-05	4.6956412e-05
4.27	5.7597264e-06	8.1932787e-06
4.28	5.7495722e-05	5.1356056e-05
4.29	2.9431652e-05	1.8497756e-05
4.3	5.3443013e-05	4.7028055e-05
4.31	2.7384075e-05	3.2725097e-05
4.32	3.7300073e-05	2.9076391e-05
4.33	3.7753063e-05	1.1946602e-05
4.34	4.7461315e-05	2.8519975e-05
4.35	4.2398733e-05	2.712205e-05
4.36	3.4372298e-05	2.1078686e-05
4.37	4.8820904e-05	3.8767897e-05
4.38	3.6242141e-05	3.927978e-05
4.39	9.4190452e-05	6.8438645e-05
4.4	4.3802451e-05	2.432802e-05
4.41	4.9375161e-05	1.7238426e-05
4.42	5.54106e-05	3.6245659e-05
4.43	7.6846311e-05	5.9313353e-05
4.44	5.7860997e-06	1.69578e-05
4.45	8.2114237e-05	2.7072371e-05
4.46	4.7281944e-05	3.9480402e-05
4.47	2.3038202e-05	3.8181274e-05
4.48	3.5635902e-05	2.4849392e-05
4.49	3.55823e-05	3.3215007e-05
4.5	9.4153738e-06	3.582318e-06
4.51	3.5643586e-05	4.3833386e-05
4.52	4.1302851e-06	3.07692e-05
4.53	4.4989143e-05	5.2917773e-05
4.54	1.5238014e-05	3.7650637e-06
4.55	2.6283969e-05	6.8542445e-05
4.56	1.5951155e-05	6.2661913e-05
4.57	5.0441687e-05	6.7967214e-05
4.58	2.0947298e-05	6.1737877e-05
4.59	2.5974636e-06	5.0102862e-05
4.6	4.2928818e-06	1.9069494e-06
4.61	7.023782e-06	1.2752166e-05
4.62	9.6735044e-06	4.9767014e-05
4.63	1.7854191e-05	1.1325387e-05
4.64	2.6966541e-05	4.6629248e-05
4.65	3.0068171e-06	5.8190735e-05
4.66	1.9848012e-05	4.9415914e-05
4.67	1.6254364e-05	4.8041795e-05
4.68	1.7974697e-05	1.8594971e-05
4.69	2.1258473e-05	3.145029e-05
4.7	1.0312192e-05	2.8551693e-05
4.71	1.1366423e-05	1.7421427e-05
4.72	2.6395485e-05	3.8720185e-05
4.73	2.1269702e-05	6.3075122e-05
4.74	1.417045e-05	1.6405498e-05
4.75	4.268618e-06	3.0862707e-05
4.76	1.0090059e-06	4.8857269e-05
4.77	5.1369996e-05	3.3540431e-05
4.78	3.2371306e-05	3.1816068e-07
4.79	2.8700988e-05	5.0198453e-07
4.8	8.2484622e-06	7.2181023e-06
4.81	2.9755087e-05	3.1304415e-07
4.82	4.8757668e-06	1.9898019e-05
4.83	8.3924394e-06	4.8437751e-05
4.84	3.9409149e-05	4.3827062e-05
4.85	8.2271313e-06	1.6308936e-05
4.86	1.2331521e-05	3.7771541e-07
4.87	8.0093683e-08	4.2101404e-06
4.88	2.5434705e-06	2.4785823e-05
4.89	1.7017314e-05	1.9334337e-05
4.9	1.9754363e-05	1.0358416e-05
4.91	2.0742711e-05	3.0383721e-05
4.92	2.2022948e-05	3.5325037e-05
4.93	4.0063925e-07	1.6982641e-05
4.94	2.0580759e-05	1.0951045e-05
4.95	1.0947623e-05	2.184636e-05
4.96	1.7721539e-05	8.1970499e-06
4.97	1.0986354e-05	1.3449097e-05
4.98	2.9569701e-06	5.9777549e-06
4.99	2.9312669e-05	6.0350714e-06
5	1.343495e-05	2.1523914e-05
5.01	2.2270676e-05	3.6471447e-05
5.02	6.6585049e-06	1.6716226e-05
5.03	3.3046686e-05	1.1897406e-05
5.04	3.0600898e-05	5.8740975e-06
5.05	1.8017822e-05	3.1464379e-05
5.06	5.273583e-05	7.7715058e-06
5.07	2.5755149e-05	2.0629293e-05
5.08	2.3474167e-05	1.6828926e-06
5.09	8.7926797e-05	3.9488316e-05
5.1	4.2617959e-06	2.468143e-05
5.11	7.1179051e-05	5.9143264e-06
5.12	6.1844199e-05	3.3268803e-05
5.13	4.9230691e-05	6.9209369e-06
5.14	3.7427349e-05	4.8701094e-06
5.15	3.279235e-05	1.8456163e-05
5.16	3.0423629e-05	1.6402923e-05
5.17	1.5756655e-05	1.4859012e-05
5.18	3.949728e-06	2.8487075e-05
5.19	2.6174436e-05	3.0726506e-05
5.2	4.3738355e-06	2.297276e-05
5.21	2.6071738e-05	2.176236e-05
5.22	1.9823896e-05	1.2542625e-05
5.23	3.0770734e-05	2.1355397e-05
5.24	5.0245806e-05	4.8325244e-05
5.25	4.3272178e-05	3.5207566e-05
5.26	2.4577059e-05	8.5383565e-06
5.27	4.1190574e-06	1.0432265e-05
5.28	3.534881e-05	1.4671735e-06
5.29	3.3695234e-05	5.7824049e-05
5.3	3.2138991e-05	5.1069882e-05
5.31	4.2381416e-05	7.2306739e-05
5.32	3.3440634e-05	3.8554405e-05
5.33	5.7452719e-05	5.7296625e-05
5.34	4.7891996e-05	4.0925591e-05
5.35	4.0226832e-05	3.0754157e-05
5.36	6.9987729e-05	7.5870584e-05
5.37	5.5350151e-05	6.6677119e-05
5.38	3.6053871e-05	2.596021e-05
5.39	6.2839432e-05	5.0560122e-05
5.4	9.1700737e-05	6.6839858e-05
5.41	8.2779461e-05	8.2477021e-05
5.42	7.3690611e-05	9.1407659e-05
5.43	8.0152536e-05	9.0298871e-05
5.44	0.00013220146	0.00012709579
5.45	8.5476383e-05	9.4446493e-05
5.46	8.8589188e-05	9.9287926e-05
5.47	9.955726e-05	9.8866562e-05
5.48	9.2781437e-05	0.00010157449
5.49	9.5721601e-05	7.9589341e-05
5.5	4.5185887e-05	5.359537e-05
5.51	9.3478267e-05	9.6655698e-05
5.52	8.7663955e-05	6.6220416e-05
5.53	8.2080072e-05	8.5081229e-05
5.54	5.1298425e-05	4.8951005e-05
5.55	7.0353253e-05	9.0354181e-05
5.56	7.9616002e-05	6.4948668e-05
5.57	8.5524844e-05	8.2313786e-05
5.58	8.7623454e-05	0.00011058777
5.59	8.2969522e-05	9.9751825e-05
5.6	6.204353e-05	7.1753943e-05
5.61	6.3082872e-05	3.4978531e-05
5.62	6.6195741e-05	7.6697436e-05
5.63	5.8046998e-05	8.0036938e-05
5.64	2.1651335e-05	1.5832635e-05
5.65	3.3358355e-05	3.8868017e-05
5.66	5.1881973e-05	5.436762e-05
5.67	7.4165344e-05	6.3167106e-05
5.68	6.5698738e-05	6.8155743e-05
5.69	6.5289852e-05	4.3169344e-05
5.7	6.8401538e-05	4.0468883e-05
5.71	4.7855968e-05	3.1880008e-05
5.72	4.881294e-05	2.4908795e-05
5.73	4.1779679e-05	3.3104768e-05
5.74	2.5857816e-05	2.1635859e-05
5.75	5.231916e-05	3.657412e-05
5.76	4.1065014e-05	9.1018622e-07
5.77	1.3458224e-05	5.662205e-06
5.78	3.4791771e-05	4.9187324e-05
5.79	1.3933271e-05	2.906446e-05
5.8	1.1561649e-05	1.5046094e-05
5.81	2.1415241e-05	5.6415247e-06
5.82	1.1637014e-05	7.3645699e-06
5.83	4.2618249e-05	1.0097401e-05
5.84	2.5463711e-05	2.335776e-05
5.85	5.83525e-06	2.4259092e-05
5.86	1.2066517e-05	2.978032e-05
5.87	5.0090212e-06	2.3086142e-05
5.88	2.8732783e-05	2.8714982e-05
5.89	3.7748393e-05	5.4855727e-05
5.9	2.0481481e-05	9.4254609e-06
5.91	4.9772544e-05	4.7553581e-05
5.92	3.6639022e-05	4.7681945e-05
5.93	9.8938138e-06	1.0573597e-05
5.94	1.8828311e-05	2.6480349e-06
5.95	1.1530729e-05	2.972067e-05
5.96	2.037947e-05	6.2893463e-07
5.97	1.0942955e-05	2.2953362e-05
5.98	7.0962429e-07	5.2953323e-06
5.99	2.0163979e-05	2.1088629e-06
6	4.0635554e-05	5.5834167e-05
6.01	4.3314573e-05	3.8805867e-05
6.02	6.0282072e-06	1.9529895e-05
6.03	9.9678341e-06	2.2013714e-05
6.04	7.3552862e-06	8.5973372e-06
6.05	2.1957218e-05	1.5267278e-05
6.06	2.0820788e-05	1.6551327e-05
6.07	4.74781e-06	1.97877e-05
6.08	1.1075206e-05	3.5802036e-05
6.09	1.3266835e-05	1.1919436e-05
6.1	1.2882852e-05	2.4086099e-05
6.11	4.147242e-06	2.0349189e-05
6.12	2.3744918e-05	4.4596701e-05
6.13	3.2676477e-05	4.1398326e-05
6.14	1.6496706e-05	1.9188367e-05
6.15	7.1942908e-06	7.1282695e-06
6.16	4.3296664e-05	1.382518e-05
6.17	1.9592201e-05	3.2627796e-05
6.18	3.3511154e-05	4.8530554e-05
6.19	4.3996422e-05	2.6276557e-05
6.2	4.436905e-05	4.835056e-06
6.21	1.7963257e-05	3.5186083e-06
6.22	2.5089779e-06	6.4757971e-06
6.23	6.2907904e-05	8.1137366e-05
6.24	7.7731083e-06	2.1219375e-05
6.25	2.6340783e-05	1.6687036e-05
6.26	1.3107876e-05	3.5372139e-05
6.27	2.0253095e-05	1.7155109e-06
6.28	4.0265383e-05	2.1068566e-05
6.29	9.4981624e-06	1.9387058e-06
6.3	2.8070848e-05	1.5956653e-05
6.31	6.821379e-06	3.6583846e-06
6.32	3.0506159e-05	6.4088596e-06
6.33	4.917004e-06	1.3053435e-05
6.34	3.5417164e-05	4.1975121e-05
6.35	3.1669212e-05	8.572581e-06
6.36	6.5191973e-07	5.2896135e-05
6.37	4.5674416e-07	3.7927019e-05
6.38	1.7685827e-06	2.575728e-05
6.39	1.5565187e-05	3.6831011e-05
6.4	3.9177809e-07	2.0108567e-05
6.41	2.6041351e-06	4.2633335e-06
6.42	2.403409e-05	5.053525e-06
6.43	4.9424762e-05	1.2445985e-05
6.44	2.7774772e-06	1.0093541e-05
6.45	2.2298668e-05	4.9327373e-06
6.46	2.2529297e-05	9.4151811e-06
6.47	8.1402369e-06	2.9369469e-06
6.48	2.5072293e-05	2.3448939e-05
6.49	4.7916018e-05	3.1736704e-05
6.5	1.0200865e-05	5.9936573e-07
6.51	1.260925e-05	2.4578397e-05
6.52	2.3359691e-05	1.691565e-05
6.53	4.1138146e-05	2.1863585e-05
6.54	8.43788e-05	4.5021556e-05
6.55	7.6699864e-05	4.7750839e-05
6.56	6.8606461e-05	7.4750204e-05
6.57	5.0970621e-05	1.1420897e-05
6.58	2.6986609e-05	3.1802512e-05
6.59	5.5042048e-05	8.1244253e-05
6.6	3.9395092e-05	1.4789563e-05
6.61	3.5872791e-05	1.9094612e-05
6.62	6.8615104e-05	4.9120061e-05
6.63	2.808226e-05	1.0345165e-05
6.64	8.9153676e-05	5.0895107e-05
6.65	1.9288999e-05	3.467504e-05
6.66	5.0219709e-05	5.1972105e-05
6.67	6.9021945e-05	3.8879433e-05
6.68	3.9696056e-05	1.6716853e-05
6.69	5.5016994e-05	4.2685206e-05
6.7	3.0608673e-05	8.9564767e-06
6.71	3.7608639e-05	1.6226849e-05
6.72	6.9298433e-05	2.2201849e-05
6.73	5.4528349e-05	3.0014736e-05
6.74	9.9411551e-05	6.4293373e-05
6.75	5.220604e-05	4.8902468e-05
6.76	5.5677798e-05	3.2950212e-05
6.77	5.1791274e-05	2.63631e-05
6.78	5.8496932e-05	4.9237042e-05
6.79	6.0566886e-05	7.110252e-05
6.8	9.1186284e-06	1.9768767e-05
6.81	7.0634984e-05	6.0220314e-05
6.82	5.2443421e-05	8.6143809e-06
6.83	4.7787095e-05	3.7732773e-05
6.84	6.7246366e-05	3.1830661e-05
6.85	5.2037911e-05	5.6039161e-05
6.86	9.3883066e-05	6.8006916e-05
6.87	6.6052126e-05	6.4178098e-05
6.88	3.4008473e-05	5.2117259e-05
6.89	9.9736449e-05	0.00010200879
6.9	1.6079588e-05	3.7895598e-05
6.91	3.5254095e-05	7.1351442e-05
6.92	4.7657079e-05	5.2191627e-05
6.93	3.630864e-05	5.6480266e-05
6.94	5.6270664e-05	3.2458393e-05
6.95	3.7998534e-05	3.7813651e-05
6.96	2.560423e-05	5.9470798e-05
6.97	2.6111977e-05	2.7839552e-05
6.98	7.4071248e-06	1.3702534e-05
6.99	1.1370142e-05	1.5112914e-05
7	2.1989994e-05	4.9954811e-05
7.01	2.6831921e-05	3.9286779e-05
7.02	7.5574671e-06	2.4270938e-05
7.03	1.6339512e-05	1.1643742e-05
7.04	1.6238782e-05	5.2031436e-05
7.05	2.7199188e-05	1.4096751e-05
7.06	1.2811354e-05	1.6134352e-05
7.07	2.6646723e-06	5.6035127e-05
7.08	2.162361e-05	5.1520063e-05
7.09	3.5596141e-05	5.46133e-05
7.1	1.5451764e-05	3.0221423e-05
7.11	1.4153416e-05	3.0020955e-05
7.12	6.2279241e-06	3.0270579e-05
7.13	7.6060287e-06	1.7208232e-05
7.14	8.2826353e-06	4.6401252e-05
7.15	1.7685781e-06	2.1756084e-05
7.16	2.1586787e-05	1.9358058e-05
7.17	9.7074291e-06	4.0958285e-05
7.18	2.1018414e-05	3.4184115e-05
7.19	2.2640668e-05	2.62701e-05
7.2	4.5356283e-06	4.0272734e-05
7.21	5.9471061e-06	1.9505157e-06
7.22	4.0843219e-05	1.739404e-05
7.23	2.1615036e-05	8.4490976e-07
7.24	1.008988e-05	4.83571e-05
7.25	4.33506e-06	5.7587428e-05
7.26	3.1499698e-05	7.3019522e-06
7.27	2.3277837e-05	1.5032817e-08
7.28	7.7242919e-06	1.7180585e-05
7.29	2.6519892e-05	1.7296033e-05
7.3	2.7901478e-06	4.807201e-05
7.31	9.9117806e-06	2.8142662e-05
7.32	8.1771995e-06	4.3791731e-05
7.33	1.2914131e-05	4.7663663e-05
7.34	1.7955601e-05	3.53075e-05
7.35	1.2028171e-05	5.5846429e-05
7.36	1.3019592e-05	7.1113616e-05
7.37	2.6854503e-05	1.803388e-05
7.38	3.4642404e-06	2.3750903e-05
7.39	4.3893849e-05	2.3147225e-05
7.4	4.9200949e-05	3.7560658e-05
7.41	1.4822516e-05	2.3054715e-05
7.42	2.0037592e-05	6.2737498e-05
7.43	3.491357e-05	7.4166418e-05
7.44	7.3789634e-06	2.4427669e-05
7.45	2.9313186e-05	1.4630859e-05
7.46	1.3828042e-05	2.9604741e-05
7.47	2.1127684e-05	2.4085013e-05
7.48	4.3637082e-06	1.2845789e-05
7.49	5.7030315e-06	2.2454671e-05
7.5	1.4706728e-05	4.3275335e-06
7.51	1.4850972e-05	4.7186113e-06
7.52	5.709143e-05	8.0582434e-05
7.53	1.1965276e-05	1.5075154e-05
7.54	2.2843082e-05	4.1180234e-05
7.55	5.2391971e-05	3.072707e-05
7.56	4.0748878e-05	3.688992e-05
7.57	3.159785e-05	2.3621141e-05
7.58	2.7815104e-05	5.7070037e-06
7.59	4.7828181e-05	1.6586794e-05
7.6	2.7715697e-06	3.4561034e-06
7.61	4.3639112e-05	1.812468e-05
7.62	1.9797016e-05	1.7148691e-06
7.63	3.4678959e-06	3.5299598e-05
7.64	5.5550794e-05	2.8401245e-05
7.65	5.3597496e-05	3.7528022e-05
7.66	5.9746646e-05	4.0856306e-05
7.67	4.1333835e-05	4.2716703e-05
7.68	9.7834873e-05	0.00010969814
7.69	5.1205153e-05	4.8046244e-05
7.7	7.7743102e-05	5.4518464e-05
7.71	9.2094554e-05	9.6780492e-05
7.72	6.9420443e-05	3.9159302e-05
7.73	0.00010107052	7.4413477e-05
7.74	6.8974711e-05	6.7400946e-05
7.75	5.4409933e-05	5.6769499e-05
7.76	6.2019305e-05	7.4413066e-05
7.77	9.7867377e-05	6.7160219e-05
7.78	7.1316841e-05	8.6769211e-05
7.79	8.4628094e-05	8.9509907e-05
7.8	7.1637584e-05	8.1417816e-05
7.81	6.9529107e-05	7.8782802e-05
7.82	6.4627754e-05	7.8474324e-05
7.83	6.6956521e-05	7.8736877e-05
7.84	9.5317292e-05	0.00012890322
7.85	7.5447015e-05	0.00010875496
7.86	8.508134e-05	0.0001130921
7.87	6.3797874e-05	7.917166e-05
7.88	6.5217223e-05	6.6458519e-05
7.89	0.00010417064	0.00011717821
7.9	7.1913453e-05	0.0001206935
7.91	7.6252623e-05	9.6382836e-05
7.92	9.5382092e-05	0.00010927196
7.93	5.1091509e-05	7.5441598e-05
7.94	9.9078777e-05	0.00012051783
7.95	4.2775409e-05	6.5443483e-05
7.96	4.5897968e-05	9.2222076e-05
7.97	8.157664e-05	0.00010084105
7.98	3.6895831e-05	5.2922228e-05
7.99	1.7487386e-05	5.9496362e-05
8	1.6279514e-05	3.5500781e-05
8.01	5.3730598e-05	6.1586254e-05
8.02	5.6082482e-05	8.8301964e-05
8.03	4.5069881e-05	9.8253158e-05
8.04	9.477511e-05	9.1515059e-05
8.05	6.9316551e-05	8.2976227e-05
8.06	5.270958e-05	0.00011980691
8.07	7.6997341e-05	9.9837218e-05
8.08	8.0126703e-05	7.2137059e-05
8.09	2.1448555e-05	3.9776625e-05
8.1	4.2519955e-05	5.5064464e-05
8.11	2.6361969e-05	3.6216008e-05
8.12	3.4581811e-05	4.6017386e-05
8.13	3.2177932e-05	1.7681345e-05
8.14	2.3033451e-05	4.2606712e-06
8.15	2.5656832e-05	5.2684417e-06
8.16	9.8189494e-08	4.3832366e-06
8.17	8.2893361e-06	5.596659e-05
8.18	4.2753644e-05	5.3023713e-05
8.19	6.2167513e-05	9.1171826e-05
8.2	1.7712844e-05	2.6850438e-05
8.21	1.0015962e-05	1.4723673e-05
8.22	5.755915e-05	2.4055573e-05
8.23	3.7598276e-05	2.1737327e-05
8.24	1.3577069e-05	3.2695625e-05
8.25	3.0878348e-06	9.4962471e-07
8.26	2.3285412e-05	1.8859496e-05
8.27	4.4479931e-05	6.2677945e-05
8.28	1.4014562e-05	8.0695727e-06
8.29	2.9600248e-05	5.0629444e-06
8.3	7.7332809e-06	1.4653329e-05
8.31	1.6967956e-07	1.0797429e-05
8.32	2.9827505e-05	2.5150495e-05
8.33	9.2149559e-06	2.0831612e-05
8.34	7.8464931e-06	1.1270768e-05
8.35	1.3692684e-06	1.9128999e-06
8.36	2.3397938e-05	2.2446277e-06
8.37	7.3248638e-06	4.0612926e-05
8.38	6.0721122e-06	4.8083614e-05
8.39	9.3268356e-07	4.3078855e-06
8.4	1.4876356e-05	3.4862235e-06
8.41	2.3428126e-05	4.6979379e-05
8.42	3.9099094e-05	5.0010371e-05
8.43	2.2029057e-05	3.4973674e-05
8.44	6.8400479e-05	5.6130062e-05
8.45	1.8994676e-05	3.9878843e-05
8.46	4.2330033e-05	2.7563674e-05
8.47	5.0409228e-05	2.8310341e-05
8.48	2.5889522e-06	8.1854152e-06
8.49	2.9924869e-05	2.3806035e-05
8.5	5.0788913e-05	5.1714273e-05
8.51	6.5592081e-05	7.0587021e-05
8.52	7.6738008e-05	4.7433821e-05
8.53	8.114399e-05	7.2688919e-05
8.54	7.7644394e-05	0.00012130032
8.55	3.1537511e-05	3.1855092e-05
8.56	3.3876309e-05	4.1807848e-05
8.57	8.1796898e-05	7.5491559e-05
8.58	7.662306e-05	3.019966e-05
8.59	6.7299844e-05	6.3634752e-05
8.6	7.1900662e-05	5.148552e-05
8.61	6.7677118e-05	8.1480651e-05
8.62	0.00010338803	0.00013218165
8.63	4.4568979e-05	7.2481076e-05
8.64	5.189866e-05	5.9570342e-05
8.65	5.4844372e-05	6.2062477e-05
8.66	6.6526557e-05	8.3625728e-05
8.67	7.3594378e-05	7.467742e-05
8.68	4.3174149e-05	7.0412e-05
8.69	7.8242111e-05	8.3503409e-05
8.7	7.4681785e-05	8.1640021e-05
8.71	7.3623793e-05	0.00012141303
8.72	8.2525673e-05	9.4944142e-05
8.73	0.00010320542	0.00010588394
8.74	7.7893642e-05	8.6894717e-05
8.75	9.7784339e-05	0.00011693458
8.76	0.00010078466	0.0001062927
8.77	8.3645152e-05	0.0001010327
8.78	8.5099857e-05	9.2685628e-05
8.79	4.5666518e-05	5.7632609e-05
8.8	6.564424e-05	6.4523798e-05
8.81	8.9774075e-05	9.0946502e-05
8.82	6.2762178e-05	7.9776743e-05
8.83	5.0847773e-05	9.6076977e-05
8.84	4.5662625e-05	5.8338098e-05
8.85	6.6646657e-05	6.4986843e-05
8.86	3.0402652e-05	7.095169e-05
8.87	7.2966342e-05	9.4537145e-05
8.88	6.9757631e-05	9.3443282e-05
8.89	4.508843e-05	5.455773e-05
8.9	8.9295242e-06	3.6155007e-05
8.91	3.6509208e-05	2.6439504e-06
8.92	4.7455422e-05	7.6077753e-05
8.93	3.7224364e-05	5.9307669e-05
8.94	6.8284845e-06	1.9796528e-05
8.95	4.4655375e-05	7.9607149e-05
8.96	7.688085e-05	5.9876153e-05
8.97	3.7101671e-05	7.0074165e-05
8.98	6.9472974e-06	3.0414686e-05
8.99	3.0809323e-05	4.643216e-05
9	1.8966858e-05	4.6264496e-05
9.01	9.145036e-06	3.9085932e-05
9.02	6.994322e-06	2.2244868e-05
9.03	2.4304925e-05	1.4858814e-05
9.04	3.1544212e-05	8.1656242e-06
9.05	1.5135984e-05	4.5504091e-05
9.06	1.4908634e-05	4.2604202e-05
9.07	1.7786377e-05	2.968862e-05
9.08	2.9194006e-05	3.7186059e-05
9.09	2.5875266e-05	3.6401958e-05
9.1	2.4918104e-05	3.4638643e-05
9.11	3.3735546e-05	2.3130488e-05
9.12	1.7873994e-05	2.123079e-06
9.13	1.5584291e-05	6.0740164e-06
9.14	1.9874877e-05	2.7600323e-05
9.15	5.2411434e-06	4.9969186e-06
9.16	5.0415199e-06	8.8903663e-06
9.17	1.222468e-05	1.1580958e-05
9.18	2.245837e-05	7.2090959e-06
9.19	2.6334259e-05	7.5394644e-06
9.2	1.0653745e-06	1.9218586e-05
9.21	1.2938324e-05	9.495229e-06
9.22	3.6302146e-06	2.6526737e-05
9.23	7.8416018e-06	3.9022477e-05
9.24	1.8103164e-05	9.0403584e-06
9.25	9.6615165e-06	5.1615687e-06
9.26	8.4480494e-06	1.6460724e-05
9.27	2.6312559e-05	3.620367e-05
9.28	6.3849852e-06	1.6273916e-05
9.29	1.2624472e-05	3.8969287e-06
9.3	4.4265645e-05	7.4073481e-05
9.31	4.511504e-05	1.7019912e-05
9.32	5.7918268e-06	1.7456307e-05
9.33	1.9583947e-05	8.1548646e-06
9.34	3.9003093e-05	7.3595231e-05
9.35	2.3390664e-05	2.2754727e-06
9.36	2.1508969e-05	1.4992938e-05
9.37	1.9065027e-05	6.3398995e-06
9.38	2.280959e-05	3.5124503e-05
9.39	1.6901393e-05	3.1572259e-06
9.4	6.54012e-05	3.861381e-05
9.41	2.4920316e-05	7.2712736e-06
9.42	5.9517098e-05	4.3899006e-05
9.43	2.832263e-05	3.5154901e-05
9.44	7.2838406e-05	7.0228298e-05
9.45	6.6985941e-05	2.8379219e-05
9.46	6.0583064e-05	2.8033785e-05
9.47	5.3951452e-05	2.5196596e-05
9.48	7.9122344e-05	4.2034927e-05
9.49	3.1347129e-05	6.3255852e-06
9.5	5.3708301e-05	6.7493251e-06
9.51	8.7402163e-05	5.0249261e-05
9.52	8.4950252e-05	6.8276974e-05
9.53	8.5768259e-05	3.2952762e-05
9.54	5.8277787e-05	5.0200425e-05
9.55	8.1958711e-05	4.9875611e-05
9.56	7.3112569e-05	4.676982e-05
9.57	1.9210328e-05	1.3258772e-05
9.58	7.6917328e-05	3.7239463e-05
9.59	5.28442e-05	2.8067641e-05
9.6	4.215506e-05	9.426655e-06
9.61	3.3340936e-05	2.2948644e-05
9.62	5.0935955e-05	1.9861332e-05
9.63	2.208337e-05	2.6463526e-05
9.64	3.4381836e-05	1.9993973e-06
9.65	2.5644308e-05	1.4840462e-05
9.66	2.4641878e-06	2.3898609e-05
9.67	3.6082499e-05	3.8040113e-05
9.68	8.4478815e-05	9.3011646e-05
9.69	2.4067645e-07	3.449232e-06
9.7	3.9177385e-05	5.7311358e-05
9.71	1.2201564e-05	1.0940383e-05
9.72	6.5629606e-06	1.5738425e-05
9.73	2.7973557e-05	8.4743815e-07
9.74	2.9869905e-05	3.2734363e-06
9.75	2.2992759e-05	5.9497152e-06
9.76	3.902309e-05	8.5079436e-06
9.77	3.1860036e-05	3.1123687e-06
9.78	2.2231686e-05	1.4518609e-06
9.79	1.4696225e-05	8.1507886e-06
9.8	1.7084935e-05	3.8809595e-05
9.81	1.5300513e-05	2.1199684e-05
9.82	7.1451274e-05	6.5188778e-05
9.83	1.5002837e-05	1.185255e-06
9.84	3.0837278e-05	1.8235555e-05
9.85	5.935545e-05	2.2326176e-06
9.86	6.1726928e-05	5.3830671e-05
9.87	4.8359561e-05	4.8767327e-05
9.88	4.8075692e-05	3.1066284e-05
9.89	3.2347858e-05	8.8773202e-06
9.9	5.7260335e-05	7.0968776e-06
9.91	7.6268096e-05	7.2053696e-05
9.92	7.324702e-05	6.4194604e-05
9.93	7.1601361e-05	5.0972767e-05
9.94	1.7739479e-05	7.7939457e-06
9.95	1.3883186e-05	3.4765537e-05
9.96	4.3380151e-05	4.3427673e-05
9.97	3.4020046e-06	6.1733837e-06
9.98	2.4054973e-05	1.0298237e-05
9.99	2.4307964e-05	1.2295996e-05
10	4.8038602e-05	5.513872e-05


==> graphics/data/single_sim_bus67reconstruction_during_busV.dat <==
29	1.0000259	1.0000372	1.0000486
29.01	1.0000344	1.0000385	1.0000662
29.02	0.99996737	1.0000374	1.0000694
29.03	1.0000216	1.000044	1.0000707
29.04	0.99998966	1.0000383	1.0000547
29.05	0.99999436	1.0000365	1.000053
29.06	0.99999211	1.0000122	1.0000348
29.07	1.0000101	1.0000286	1.0000333
29.08	1.0000037	1.0000123	1.0000507
29.09	0.9999869	1.0000251	1.0000644
29.1	0.99999368	1.0000139	1.0000493
29.11	1.0000138	1.0000222	1.0000304
29.12	0.99998983	0.99999227	1.0000219
29.13	1.0000168	1.0000073	1.0000484
29.14	0.99998436	1.0000241	1.0000465
29.15	1.0000071	1.0000245	1.0000375
29.16	0.99998519	1.0000321	1.0000662
29.17	0.9999717	1.0000134	1.0000323
29.18	1.0000227	0.9999906	1.0000476
29.19	1.0000317	1.0000169	1.0000347
29.2	0.99999766	0.99998654	1.0000173
29.21	0.99997305	0.99998527	1.0000367
29.22	1.000016	0.99998963	1.0000292
29.23	1.0000053	1.0000027	1.000023
29.24	1.0000089	0.99999244	0.99999686
29.25	1.0000089	1.0000019	1.0000248
29.26	1.0000011	0.99998956	0.99998508
29.27	1.0000028	1.0000142	1.0000184
29.28	0.99995675	0.9999852	1.0000325
29.29	1.0000219	1.000016	1.0000135
29.3	0.99998464	0.99999094	1.0000109
29.31	1.0000225	0.99999185	0.9999998
29.32	0.99999963	1.0000038	1.0000026
29.33	0.9999977	0.99999172	0.99999412
29.34	0.99998285	0.99997276	0.99998855
29.35	1.0000111	1.0000068	1.0000096
29.36	1.0000235	1.0000014	0.99999817
29.37	0.99999806	0.99999799	0.99998587
29.38	1.0000066	0.99999456	1.000008
29.39	1.0000193	0.99999841	0.99999281
29.4	0.99999578	1.0000064	0.99999675
29.41	1.0000046	0.99999399	0.9999759
29.42	0.9999811	1.0000057	0.99996867
29.43	0.99996561	1.0000292	0.99998401
29.44	0.99998263	0.99999321	0.99996959
29.45	0.99994523	1.0000003	0.99996456
29.46	0.99998111	1.0000057	0.99995744
29.47	1.0000222	0.99997149	0.99995535
29.48	0.99998415	0.99999386	0.99996325
29.49	1.0000175	0.99999775	0.99996525
29.5	1.0000269	1.0000065	0.99996598
29.51	0.99999465	1.000027	0.99995876
29.52	1.0000081	1.000032	0.99996655
29.53	0.99998051	1.0000082	0.99994999
29.54	1.0000056	1.0000196	1.0000023
29.55	1.0000169	1.0000055	0.99998848
29.56	0.99999184	1.0000347	0.99997867
29.57	0.99997049	1.0000288	0.99998277
29.58	1.0000088	1.0000212	0.99995311
29.59	1.0000005	1.0000108	0.99994995
29.6	0.99999683	0.99999014	0.99995101
29.61	0.9999889	1.0000034	0.99995405
29.62	1.0000183	0.99998538	0.99994463
29.63	0.99997513	1.0000053	0.99995974
29.64	1.0000038	0.9999704	0.99994606
29.65	1.000005	0.99997878	0.99993118
29.66	1.0000227	0.99997039	0.99994557
29.67	1.0000031	0.99998201	0.99995544
29.68	1.0000047	1.000005	0.99993575
29.69	1.0000467	1.000003	0.99995851
29.7	0.99998965	0.99996736	0.99995426
29.71	0.99999808	0.99999048	0.99997129
29.72	0.99996557	0.99997784	0.9999628
29.73	0.99996313	0.99999513	0.99996045
29.74	1.0000101	0.99996358	0.99995619
29.75	1.0000019	0.9999682	0.99996105
29.76	0.99998622	0.99996169	0.99993683
29.77	0.99999037	0.99994468	0.99992123
29.78	0.99998062	0.99994318	0.99993696
29.79	1.0000074	0.99995642	0.99995591
29.8	0.99999087	0.99994203	0.9999363
29.81	0.99999314	0.99995868	0.99994754
29.82	0.99999937	0.99996229	0.99996411
29.83	0.99999236	0.99994673	0.99996715
29.84	1.0000207	0.99996897	0.99998871
29.85	0.9999834	0.99997032	0.99998503
29.86	1.0000053	0.9999649	0.9999651
29.87	1.0000202	0.99995283	0.99998579
29.88	1.0000232	0.99996006	0.99994843
29.89	0.99998678	0.99995006	0.99993066
29.9	1.0000113	0.99994145	0.99995409
29.91	0.99999979	0.99995735	0.99993361
29.92	1.0000014	0.99994605	0.99994158
29.93	1.0000023	0.99996156	0.99992286
29.94	0.9999745	0.99994728	0.99995851
29.95	0.99998173	0.99997333	0.9999584
29.96	1.0000247	0.99997021	0.99999407
29.97	0.99998088	0.99999422	0.9999836
29.98	0.99999222	0.99998682	0.99996266
29.99	1.0000421	0.99998826	0.99997894
30	0.99998857	0.99999664	0.99997446
30.01	0.99990417	0.9762905	0.93715694
30.02	0.99986942	0.97287665	0.93142046
30.03	0.99988312	0.96924571	0.92490883
30.04	0.99985271	0.96552428	0.91809911
30.05	0.99984132	0.96182744	0.9111989
30.06	0.99987551	0.95824613	0.9044381
30.07	0.99986322	0.95480201	0.89787508
30.08	0.9998341	0.95153578	0.89165736
30.09	0.99984647	0.94842391	0.88580293
30.1	0.99984793	0.94557281	0.88030852
30.11	0.99983889	0.94287457	0.87520287
30.12	0.99978891	0.94036791	0.87042509
30.13	0.99981328	0.93800217	0.86604925
30.14	0.99980863	0.93586651	0.86197516
30.15	0.99995998	0.91637429	0.80613633
30.16	0.99997508	0.91847848	0.80988546
30.17	0.99994447	0.92274567	0.81940305
30.18	0.99994891	0.9283468	0.83252946
30.19	1.000002	0.93391228	0.84603916
30.2	1.0000408	0.96691344	0.92614488
30.21	1.0000129	0.97188186	0.93793881
30.22	0.99999881	0.97590986	0.94791613
30.23	1.0000628	0.97905096	0.95594626
30.24	1.0000676	0.98138903	0.96212805
30.25	1.0000542	0.98305252	0.96675292
30.26	1.000062	0.98416751	0.97001633
30.27	1.0000573	0.98491577	0.97233338
30.28	1.0000657	0.98533998	0.97389697
30.29	1.00008	0.98556961	0.97484787
30.3	1.0000905	0.98566091	0.97542903
30.31	1.0001421	0.98567216	0.97573592
30.32	1.0001224	0.98557559	0.97582327
30.33	1.0001246	0.98548958	0.97581749
30.34	1.0001142	0.98540104	0.97573233
30.35	1.0001167	0.98531089	0.97561974
30.36	1.0001151	0.98522807	0.97545444
30.37	1.0001207	0.98515344	0.97526372
30.38	1.0001462	0.98511666	0.97510152
30.39	1.0001649	0.98509713	0.97498371
30.4	1.0001923	0.98512116	0.97485125
30.41	1.0001909	0.98516944	0.97473056
30.42	1.0002287	0.98527523	0.97470323
30.43	1.0002072	0.98545969	0.97472386
30.44	1.0002412	0.98565405	0.97483843
30.45	1.0002363	0.98597737	0.97498511
30.46	1.0002899	0.98630626	0.97528376
30.47	1.0002572	0.98668306	0.97563584
30.48	1.0002773	0.98716053	0.97610257
30.49	1.0002738	0.98763939	0.97658413
30.5	1.0002665	0.98818256	0.97714949
30.51	1.0002905	0.98875411	0.97778195
30.52	1.0003259	0.98935496	0.97846961
30.53	1.0003206	0.98998323	0.9792146
30.54	1.0003019	0.9906752	0.98003298
30.55	1.0003649	0.99134996	0.98085988
30.56	1.0003467	0.99206315	0.98173965
30.57	1.0003467	0.99281392	0.98266199
30.58	1.0003662	0.99357892	0.98363664
30.59	1.0003845	0.99441184	0.98462865
30.6	1.0003987	0.9952394	0.98570701
30.61	1.0003813	0.99612055	0.98679825
30.62	1.0003795	0.99698663	0.9879625
30.63	1.0003723	0.99792016	0.98914735
30.64	1.0004196	0.99888417	0.99042521
30.65	1.0003947	0.99983995	0.99169832
30.66	1.0004181	1.0008457	0.99302731
30.67	1.0003962	1.0018572	0.99440481
30.68	1.0004514	1.002898	0.99578002
30.69	1.0004099	1.003993	0.99722738
30.7	1.0004388	1.0050872	0.99873666
30.71	1.0004215	1.0062095	1.0002241
30.72	1.0004229	1.0072944	1.0017814
30.73	1.0004021	1.0084559	1.0033275
30.74	1.0004626	1.0096247	1.0049043
30.75	1.0004733	1.0107849	1.0064621
30.76	1.0004708	1.0119384	1.0080708
30.77	1.0004783	1.0131155	1.0096401
30.78	1.0004859	1.0142669	1.0112214
30.79	1.0004606	1.0154385	1.0128461
30.8	1.0004908	1.0166085	1.0144203
30.81	1.0005028	1.0177594	1.0160603
30.82	1.0005093	1.0189174	1.0177692
30.83	1.0005064	1.0200737	1.0195251
30.84	1.0005127	1.0211918	1.0212204
30.85	1.0005236	1.0222353	1.0228118
30.86	1.0004978	1.0232412	1.0242989
30.87	1.0005309	1.0241787	1.0256623
30.88	1.0004848	1.025037	1.0269161
30.89	1.0005269	1.0258901	1.0280612
30.9	1.0004835	1.0266897	1.0290418
30.91	1.0005034	1.0274314	1.0300376
30.92	1.0005256	1.0281498	1.0308989
30.93	1.000498	1.0288284	1.0317387
30.94	1.0004958	1.0294671	1.0325523
30.95	1.0005147	1.0300589	1.0333298
30.96	1.0005145	1.0305675	1.0340792
30.97	1.0005076	1.0310699	1.0347789
30.98	1.0005293	1.0314714	1.0353722
30.99	1.0005381	1.0318108	1.0358996
31	1.0005278	1.032084	1.0362775


==> graphics/data/single_sim_bus67reconstruction_pre_busV.dat <==
2	0.99999646	0.99997386	1.0000333
2.01	0.99997969	0.99999086	1.0000039
2.02	1.0000065	0.99997771	0.99999967
2.03	1.0000269	0.99997061	1.0000146
2.04	1.0000261	0.99999435	0.99999976
2.05	1.0000053	1.0000094	1.00002
2.06	1.0000181	0.99998919	1.0000077
2.07	0.99998332	0.99997115	1.0000112
2.08	0.99999616	0.99998352	1.000025
2.09	0.99998253	0.9999853	0.99999361
2.1	1.0000105	0.99998042	0.9999993
2.11	1.0000127	0.99998973	1.0000042
2.12	1.0000018	0.99997616	1.0000147
2.13	1.0000168	0.9999966	0.99998086
2.14	1.0000525	0.999975	0.99999348
2.15	0.99998372	0.99997843	0.99996127
2.16	0.99999755	0.99998285	0.9999694
2.17	1.0000122	0.99997251	0.99998572
2.18	1.000028	0.99997209	0.99998181
2.19	1.0000133	0.99997471	0.99997834
2.2	1.0000162	0.99998483	0.99998682
2.21	1.0000086	0.99998968	0.99999365
2.22	1.0000121	1.0000084	0.99998502
2.23	0.99999067	1.0000133	0.99998677
2.24	0.99996089	1.0000048	1.0000181
2.25	1.0000021	0.99999244	0.99999397
2.26	0.99997492	1.0000055	1.0000045
2.27	1.0000212	0.99998383	0.99999415
2.28	1.0000237	0.99999431	0.99997113
2.29	1.0000047	0.9999836	0.99996371
2.3	1.0000074	0.99998419	0.99996742
2.31	0.99999345	0.99997577	0.99995311
2.32	1.0000159	0.99997581	0.99997554
2.33	0.99998567	0.99999739	0.99997913
2.34	0.99996375	0.99998303	0.9999655
2.35	0.99998289	1.0000191	0.99999914
2.36	0.99999578	1.0000089	1.0000087
2.37	0.99998902	1.000003	1.0000273
2.38	1.0000287	1.0000122	1.0000156
2.39	0.99999763	1.0000105	0.99999614
2.4	1.0000237	1.0000256	1.0000067
2.41	0.99999174	0.99997958	1.0000034
2.42	0.9999682	0.99999441	0.99998777
2.43	1.0000271	0.99998582	0.99998265
2.44	1.0000322	0.99999646	0.99999261
2.45	1.0000119	0.99997567	0.9999853
2.46	0.99998537	0.999995	0.99997222
2.47	0.99997499	0.99998817	0.99998262
2.48	1.0000145	0.99998519	0.9999891
2.49	1.0000134	1.0000005	1.0000166
2.5	0.99999833	0.99998953	0.99999993
2.51	0.9999909	0.99999811	1.0000065
2.52	0.99997981	1.0000131	1.0000235
2.53	1.0000175	1.0000054	1.0000634
2.54	0.99998464	1.0000021	1.0000073
2.55	1.000006	1.000006	1.0000368
2.56	0.99998608	1.0000165	1.0000247
2.57	1.0000357	0.99999863	1.0000027
2.58	1.0000173	0.99997958	1.0000371
2.59	1.0000064	1.0000206	1.0000227
2.6	1.0000092	1.0000014	1.0000092
2.61	1.0000025	1.0000047	1.0000026
2.62	1.0000248	1.0000088	0.99999158
2.63	1.0000004	1.0000003	1.0000299
2.64	0.99999361	1.0000246	1.0000205
2.65	1.0000141	1.000017	1.0000202
2.66	1.0000134	1.0000286	1.0000205
2.67	1.0000283	1.0000061	1.0000423
2.68	1.0000043	1.0000037	1.0000239
2.69	1.0000097	1.0000023	1.0000163
2.7	1.0000036	1.0000148	1.0000248
2.71	1.0000285	0.99998803	1.0000031
2.72	0.99998292	1.0000202	0.99999888
2.73	1.0000073	1.0000004	1.0000379
2.74	0.99998283	1.0000011	1.0000327
2.75	0.99997981	1.0000263	1.0000075
2.76	1.0000004	1.0000239	1.0000325
2.77	1.0000235	1.0000165	1.0000293
2.78	1.0000016	1.000016	1.000021
2.79	1.0000151	1.0000077	1.0000137
2.8	1.0000254	1.0000143	1.000012
2.81	0.99999354	1.0000182	1.0000092
2.82	0.99999555	1.0000077	1.0000097
2.83	1.0000163	1.00001	0.99998716
2.84	1.0000273	1.0000238	1.000016
2.85	1.0000098	1.0000225	1.0000216
2.86	1.000021	1.000003	1.000019
2.87	1.0000199	1.0000004	1.0000087
2.88	1.0000321	1.0000238	0.9999938
2.89	1.0000044	1.0000055	1.0000105
2.9	0.99997925	1.0000097	1.0000112
2.91	1.0000051	1.0000217	1.0000317
2.92	1.0000125	1.0000114	1.0000258
2.93	1.0000239	1.0000232	1.0000161
2.94	0.99999243	1.0000057	1.0000212
2.95	1.0000114	1.0000553	1.0000204
2.96	0.99998045	1.0000172	1.000017
2.97	1.0000132	1.0000301	0.99998237
2.98	1.0000194	1.0000317	1.0000302
2.99	1.0000299	1.0000229	1.0000309
3	1.0000082	1.0000294	1.0000421
3.01	0.999996	1.0000251	1.000023
3.02	1.0000056	1.0000194	1.000012
3.03	0.99999791	1.0000351	1.0000382
3.04	1.0000167	1.0000459	1.0000488
3.05	0.99998383	1.0000091	1.0000197
3.06	1.0000161	1.0000117	1.0000222
3.07	0.9999771	1.0000202	1.0000551
3.08	1.0000207	1.000011	1.0000295
3.09	1.0000111	1.0000255	1.0000318
3.1	0.99999747	1.0000356	1.0000408
3.11	0.99998761	1.0000188	1.0000299
3.12	0.99998601	1.0000373	1.0000414
3.13	1.0000017	1.0000127	1.000052
3.14	1.0000214	1.0000058	1.0000356
3.15	1.0000082	1.0000145	1.0000321
3.16	0.99998739	1.0000254	1.0000307
3.17	1.0000327	1.0000087	1.0000398
3.18	0.99999284	1.0000189	1.0000775
3.19	1.0000092	1.000032	1.0000484
3.2	0.99997835	1.000034	1.0000564
3.21	0.99998595	1.0000427	1.0000747
3.22	1.0000029	1.000043	1.000065
3.23	0.9999724	1.0000409	1.000081
3.24	0.99998891	1.0000648	1.0000604
3.25	0.99998777	1.0000464	1.0000413
3.26	1.000007	1.0000312	1.0000578
3.27	1.0000014	1	1.0000336
3.28	0.99997865	1.0000269	1.0000297
3.29	1.0000459	1.0000175	1.0000265
3.3	1.0000042	1.0000046	1.0000265
3.31	0.99999416	1.0000013	1.0000198
3.32	1.000001	1.0000083	1.0000331
3.33	1.000015	1.000011	1.0000074
3.34	1.0000169	1.0000187	1.000032
3.35	1.0000157	0.99999266	1.0000229
3.36	1.0000118	1.0000218	1.0000118
3.37	1.0000101	1.0000049	1.0000159
3.38	1.0000156	0.99999771	1.0000271
3.39	1.0000141	0.9999915	1.0000135
3.4	1.0000069	0.99995834	1.000003
3.41	0.99998574	0.99998138	1.0000153
3.42	0.99999793	0.99999812	1.000003
3.43	0.99998118	0.99998251	0.99999852
3.44	1.0000371	0.99997716	0.99999435
3.45	1.0000121	0.99996922	0.99999567
3.46	1.000016	0.99999053	0.99999173
3.47	1.0000243	0.99997071	0.99998777
3.48	1.000013	0.99995436	0.99999737
3.49	1.0000306	0.99995775	0.99999342
3.5	1.000001	0.9999572	0.999979
3.51	0.99999952	0.99993626	0.99999149
3.52	0.99998786	0.99995432	0.99996368
3.53	1.0000115	0.99994904	0.99995389
3.54	1.0000257	0.99994802	0.99996126
3.55	1.0000033	0.99996917	0.99996836
3.56	0.99999928	0.99997105	0.99996766
3.57	1.0000302	0.99997293	0.99993613
3.58	1.0000147	0.99996754	0.99998232
3.59	0.99998977	0.99995928	0.99998432
3.6	1.0000254	0.99993847	0.99996189
3.61	0.99999888	0.99992539	0.9999358
3.62	1.0000053	0.99993544	0.99993937
3.63	1.0000157	0.99995246	0.99994582
3.64	0.99997458	0.99994003	0.99994231
3.65	1.000017	0.9999392	0.99994524
3.66	1.0000135	0.99991338	0.99998881
3.67	1.0000254	0.99995687	0.99995009
3.68	1.0000242	0.99994634	0.99994432
3.69	0.99997244	0.99993198	0.99994785
3.7	1.0000048	0.9999108	0.99991259
3.71	0.99998097	0.99994476	0.99995856
3.72	1.0000011	0.99993956	0.99993487
3.73	0.99999168	0.99993266	0.99992946
3.74	1.0000008	0.99991149	0.99994726
3.75	1.0000132	0.99992692	0.9999464
3.76	0.99998103	0.99989622	0.99993346
3.77	1.0000154	0.9999324	0.99990797
3.78	1.0000216	0.99992061	0.99993928
3.79	1.0000037	0.99993293	0.99993536
3.8	0.99997825	0.99991748	0.9999464
3.81	0.99999427	0.99992851	0.99989469
3.82	1.0000101	0.99991395	0.99992404
3.83	0.99999319	0.99990016	0.99992084
3.84	0.99995415	0.99992312	0.99994419
3.85	1.0000016	0.99991567	0.99994238
3.86	0.99998705	0.99994922	0.9999283
3.87	1.0000065	0.99988149	0.99993569
3.88	1.0000084	0.99992512	0.99993413
3.89	1.000001	0.9999178	0.99993033
3.9	1.0000054	0.99991957	0.9999137
3.91	0.99999273	0.99991878	0.99992169
3.92	0.99998706	0.99991104	0.99991823
3.93	1.0000187	0.99992158	0.99995536
3.94	1.0000105	0.9999427	0.99994731
3.95	0.99998011	0.99992759	0.99994777
3.96	0.9999922	0.99992991	0.99991952
3.97	0.99998198	0.99994531	0.99993556
3.98	1.0000046	0.99993454	0.99993945
3.99	1.0000403	0.99995309	0.99993009
4	0.99998443	0.99993342	0.99995412
4.01	0.99997805	0.99992211	0.99997562
4.02	1.0000129	0.999947	0.9999289
4.03	0.99996771	0.9999765	0.99997394
4.04	0.99997358	0.99998851	0.99998708
4.05	0.99999864	0.99997376	0.99995465
4.06	0.9999934	0.99998558	0.99999317
4.07	0.99999581	0.99997452	0.99998571
4.08	0.99999094	0.99998414	0.99996156
4.09	0.99998259	0.99997279	0.99998586
4.1	0.99998568	0.99997477	0.99997751
4.11	1.000002	0.99996577	0.99997861
4.12	1.0000146	0.9999611	0.99996584
4.13	1.0000001	0.9999804	0.99999573
4.14	1.0000138	0.99998198	1.000008
4.15	1.0000128	0.99999401	0.99999453
4.16	1.0000035	1.0000107	1.0000267
4.17	0.99998372	1.0000055	0.99999375
4.18	1.0000063	1.0000022	1.0000008
4.19	1.0000267	1.0000028	1.0000001
4.2	1.0000038	0.99999847	1.000008
4.21	0.99998721	1.000023	1.0000194
4.22	1.0000008	1.0000164	1.0000094
4.23	1.0000093	1.0000168	1.0000069
4.24	1.0000166	1.0000087	1.0000198
4.25	0.99999685	1.0000073	1.0000251
4.26	0.99997541	1.0000251	1.0000224
4.27	1.0000069	1.0000127	1.0000151
4.28	0.9999855	1.000043	1.0000369
4.29	1.0000088	1.0000382	1.0000272
4.3	0.99998469	1.0000381	1.0000317
4.31	0.99999779	1.0000252	1.0000305
4.32	0.99999737	1.0000347	1.0000264
4.33	1.0000066	1.0000444	1.0000186
4.34	1.000002	1.0000494	1.0000305
4.35	1.0000152	1.0000576	1.0000423
4.36	1.0000104	1.0000448	1.0000315
4.37	0.99998835	1.0000372	1.0000271
4.38	0.9999979	1.0000341	1.0000372
4.39	0.99996912	1.0000633	1.0000376
4.4	1.000005	1.0000488	1.0000293
4.41	0.99999902	1.0000484	1.0000163
4.42	0.99998921	1.0000446	1.0000255
4.43	0.99998904	1.0000659	1.0000484
4.44	1.0000242	1.00003	1.0000411
4.45	0.99998927	1.0000714	1.0000163
4.46	0.99999321	1.0000405	1.0000327
4.47	1.0000047	1.0000277	1.0000429
4.48	0.99999238	1.000028	1.0000172
4.49	1.0000027	1.0000383	1.0000359
4.5	1.0000352	1.0000446	1.0000316
4.51	1.0000049	1.0000406	1.0000488
4.52	1.0000242	1.0000284	1.000055
4.53	0.99998292	1.0000279	1.0000358
4.54	1.0000444	1.0000291	1.0000481
4.55	0.99999797	1.0000242	1.0000665
4.56	1.0000025	1.0000184	1.0000651
4.57	0.99999431	1.0000448	1.0000623
4.58	0.99999253	1.0000135	1.0000543
4.59	1.0000115	1.0000141	1.0000616
4.6	1.0000204	1.0000247	1.0000223
4.61	1.0000365	1.0000295	1.0000238
4.62	1.0000078	1.0000174	1.0000575
4.63	1.0000356	1.0000178	1.0000243
4.64	0.99997807	1.000005	1.0000247
4.65	0.99998401	0.99998701	1.0000422
4.66	0.99998992	1.0000098	1.0000393
4.67	0.99999101	1.0000073	1.0000391
4.68	1.0000283	1.0000103	1.0000097
4.69	0.99999134	1.0000126	1.0000228
4.7	1.0000028	1.0000132	1.0000314
4.71	1.0000288	1.0000175	1.0000463
4.72	0.99997216	0.99999856	1.0000109
4.73	0.99999111	1.0000124	1.0000542
4.74	1.0000103	0.99999616	1.0000267
4.75	1.0000092	1.0000049	1.00004
4.76	0.99998493	0.99998594	1.0000338
4.77	1.0000323	0.99998096	0.99999879
4.78	1.0000261	0.99999373	1.0000264
4.79	1.0000116	0.99998286	1.0000121
4.8	1.0000066	0.99999836	1.0000138
4.81	1.0000079	0.99997819	1.0000076
4.82	1.000007	1.0000021	1.0000269
4.83	0.99998443	0.99999282	1.0000329
4.84	0.99998017	1.0000196	1.000024
4.85	1.0000101	1.0000019	1.0000264
4.86	1.0000192	1.0000069	1.0000196
4.87	1.0000111	1.000011	1.0000153
4.88	0.99998474	0.99998728	1.0000095
4.89	0.9999945	1.0000115	1.0000138
4.9	1.0000061	0.99998639	1.0000165
4.91	1.0000106	0.99998981	0.99998017
4.92	1.0000078	0.99998576	0.99997245
4.93	0.99999913	0.99999953	0.99998215
4.94	1.000001	0.99998039	1.0000119
4.95	1.0000053	0.99999439	0.99998349
4.96	1.0000242	1.0000065	1.000016
4.97	1.0000158	1.0000048	1.0000292
4.98	1.0000103	1.0000132	1.0000163
4.99	0.99997964	1.000009	0.99998568
5	1.0000238	1.0000104	1.0000023
5.01	0.99998537	1.0000076	1.0000218
5.02	1.0000179	1.0000246	1.0000012
5.03	0.99998972	1.0000228	1.0000016
5.04	0.99997951	1.0000101	0.99997364
5.05	1.0000104	1.0000284	0.99997891
5.06	0.99997099	1.0000237	0.99997876
5.07	1.0000248	0.99999908	1.0000042
5.08	1.0000004	1.0000239	0.99999872
5.09	0.99994563	1.0000336	0.99998512
5.1	1.0000337	1.000038	1.000009
5.11	1.0000066	1.0000778	1.0000007
5.12	0.99998243	1.0000443	1.0000157
5.13	0.99999438	1.0000436	1.0000013
5.14	1.000002	1.0000395	0.99999718
5.15	0.99999693	1.0000297	1.0000154
5.16	0.99997759	1.000008	0.999994
5.17	1.0000024	1.0000182	1.0000173
5.18	1.0000031	1.000007	0.99997458
5.19	0.99998724	1.0000134	0.99995652
5.2	0.99998277	0.99998715	1.0000057
5.21	0.99997509	1.0000012	0.99999686
5.22	0.99998971	1.0000095	0.99997716
5.23	0.99998383	1.0000146	1.0000052
5.24	0.99998767	1.0000379	1.000036
5.25	0.99997092	1.0000142	1.0000061
5.26	1.0000059	1.0000305	1.0000144
5.27	0.99999853	0.99999441	0.9999881
5.28	0.99999241	1.0000278	0.99999094
5.29	1.0000079	0.9999742	0.99995007
5.3	1.0000102	0.99997804	0.99995911
5.31	1.0000106	0.9999682	0.99993827
5.32	0.99997691	0.99994347	0.99993835
5.33	1.0000025	0.99994503	0.99994519
5.34	1.0000005	0.99995265	0.99995962
5.35	0.99998095	0.99994072	0.99995019
5.36	1.0000233	0.99995332	0.99994744
5.37	1.0000118	0.99995649	0.99994516
5.38	0.99998343	0.99994737	0.99995747
5.39	0.99998447	0.99992163	0.99993391
5.4	1.0000032	0.99991146	0.99993633
5.41	1.0000132	0.99993043	0.99993073
5.42	0.99999597	0.99992228	0.99990456
5.43	0.99998859	0.99990844	0.9998983
5.44	1.0000239	0.99989175	0.99989685
5.45	0.99998073	0.99989526	0.99988629
5.46	0.99998829	0.99989971	0.99988901
5.47	0.99998128	0.99988173	0.99988242
5.48	1.0000097	0.99991689	0.9999081
5.49	1.0000113	0.99991562	0.99993175
5.5	0.9999784	0.99993322	0.99992481
5.51	1.000026	0.9999325	0.99992932
5.52	0.99999945	0.99991178	0.99993323
5.53	0.99999546	0.99991338	0.99991038
5.54	0.99998257	0.99993127	0.99993362
5.55	1.0000023	0.99993192	0.99991192
5.56	0.99998348	0.99990386	0.99991853
5.57	0.99999174	0.99990622	0.99990943
5.58	1.0000034	0.99991582	0.99989286
5.59	0.99999118	0.99990821	0.99989143
5.6	0.999984	0.99992195	0.99991224
5.61	0.99998174	0.99991865	0.99994676
5.62	0.99999492	0.99992872	0.99991822
5.63	0.99998906	0.99993101	0.99990902
5.64	0.99996764	0.99994599	0.99995181
5.65	0.99997574	0.99994238	0.99993687
5.66	0.99999669	0.99994481	0.99994233
5.67	1.0000174	0.99994323	0.99995422
5.68	0.99999773	0.99993203	0.99992957
5.69	1.0000049	0.99993958	0.9999617
5.7	1.0000032	0.99993482	0.99996276
5.71	0.99999703	0.99994917	0.99996515
5.72	0.99999197	0.99994316	0.99996706
5.73	0.99999097	0.99994919	0.99995787
5.74	0.99999874	0.99997289	0.99997711
5.75	1.0000175	0.99996523	0.99998097
5.76	1.000017	0.99997592	1.0000161
5.77	1.0000019	0.99998844	0.99999624
5.78	0.99995575	0.99999055	1.0000049
5.79	1.0000001	0.9999862	0.99997107
5.8	0.99998904	1.0000006	1.0000041
5.81	0.9999893	0.99996788	0.99998366
5.82	0.99997014	0.99998178	0.99997751
5.83	1.000007	0.99996442	0.99999695
5.84	1.0000025	0.99997704	0.99997914
5.85	1.0000023	0.99999651	0.99997809
5.86	1.0000052	1.0000173	0.99997546
5.87	1.0000066	1.0000116	1.0000297
5.88	1.0000016	1.0000304	1.0000303
5.89	0.99999791	1.0000357	1.0000528
5.9	1.0000241	1.0000036	1.0000335
5.91	0.99997249	1.0000223	1.00002
5.92	0.9999769	1.0000135	1.0000246
5.93	0.99999935	1.0000092	1.0000099
5.94	0.99998602	1.0000048	0.99998867
5.95	1.0000194	1.0000079	0.99998969
5.96	0.99997788	0.99999826	0.99997725
5.97	0.99997632	0.99998727	0.99999928
5.98	1.0000144	1.0000137	1.0000091
5.99	0.99999722	1.0000174	0.99999511
6	0.99996252	1.0000032	1.0000184
6.01	0.99996122	1.0000045	1
6.02	1.0000066	1.0000126	0.99998704
6.03	0.99999627	1.0000062	1.0000183
6.04	1.0000132	1.0000206	1.0000046
6.05	0.99999162	1.0000136	1.0000069
6.06	1.000013	0.99999219	0.99999646
6.07	1.0000009	1.0000056	1.0000206
6.08	1.0000109	0.99999987	0.99997514
6.09	0.99997621	0.99998947	0.99998813
6.1	1.0000125	1.0000254	0.99998841
6.11	1.0000233	1.0000274	1.0000029
6.12	1.0000375	1.0000137	0.99999287
6.13	0.99996863	1.0000013	1.00001
6.14	0.99999775	1.0000142	0.99997856
6.15	1.0000101	1.0000173	1.0000172
6.16	0.99998858	1.0000319	1.0000024
6.17	1.0000236	1.000004	0.999991
6.18	1.0000098	1.0000434	0.99996132
6.19	0.99997565	1.0000196	1.0000019
6.2	0.9999742	1.0000186	0.99997904
6.21	0.9999839	1.0000019	0.99998038
6.22	0.99999129	0.99999379	0.99998481
6.23	1.000051	0.99998813	0.9999699
6.24	0.99999109	0.99999886	0.99996987
6.25	0.99996866	0.999995	0.99998535
6.26	1.0000084	0.99999533	0.99997307
6.27	0.9999769	0.99999715	0.99997862
6.28	0.99997075	1.000011	0.99999182
6.29	0.99999947	1.000009	0.99999753
6.3	0.99997704	1.0000051	0.999993
6.31	1.0000036	1.0000104	1.0000073
6.32	0.99998689	1.0000174	0.9999933
6.33	0.99999381	0.9999889	0.99998076
6.34	1.000012	0.9999766	0.99997004
6.35	0.9999896	0.99995793	0.99998102
6.36	1.0000078	1.0000071	0.99995485
6.37	0.9999968	0.99999726	0.99995888
6.38	1.000005	1.0000032	0.99997924
6.39	1.0000309	1.0000154	0.99999409
6.4	0.99999565	0.99999604	1.0000158
6.41	1.0000205	1.0000179	1.0000162
6.42	1.0000035	1.0000276	0.99999848
6.43	0.99999237	1.0000418	1.0000048
6.44	1.0000325	1.0000297	1.0000224
6.45	0.9999964	1.0000187	0.99999146
6.46	1.0000065	1.0000291	1.0000159
6.47	1.0000106	1.0000188	1.0000136
6.48	0.9999987	1.0000238	1.0000221
6.49	0.99998255	1.0000305	1.0000143
6.5	1.0000261	1.0000363	1.0000255
6.51	0.99999097	1.0000036	1.0000155
6.52	0.99999673	1.0000201	1.0000136
6.53	0.99999877	1.0000399	1.0000206
6.54	0.99997426	1.0000586	1.0000193
6.55	0.9999796	1.0000563	1.0000274
6.56	0.99998486	1.0000535	1.0000596
6.57	0.9999873	1.0000383	0.99999873
6.58	1.0000119	1.0000389	1.0000437
6.59	0.99998252	1.0000376	1.0000638
6.6	1.0000077	1.0000471	1.0000225
6.61	1.0000123	1.0000482	1.0000314
6.62	0.99997409	1.0000427	1.0000232
6.63	1.0000055	1.0000336	1.0000159
6.64	0.99998127	1.0000704	1.0000322
6.65	1.0000158	1.0000351	1.0000505
6.66	0.99999719	1.0000474	1.0000492
6.67	0.99999133	1.0000603	1.0000302
6.68	1.000011	1.0000507	1.0000278
6.69	0.9999896	1.0000446	1.0000323
6.7	1.0000247	1.0000553	1.0000337
6.71	1.0000165	1.0000541	1.0000328
6.72	0.99999906	1.0000684	1.0000213
6.73	1.0000009	1.0000555	1.000031
6.74	0.99997616	1.0000756	1.0000405
6.75	1.0000228	1.000075	1.0000717
6.76	1.0000107	1.0000664	1.0000437
6.77	1.0000146	1.0000663	1.0000409
6.78	1.0000013	1.0000598	1.0000505
6.79	0.99999381	1.0000544	1.0000649
6.8	1.0000366	1.0000457	1.0000168
6.81	0.99998125	1.0000519	1.0000415
6.82	1.0000024	1.0000549	1.000011
6.83	0.99999058	1.0000384	1.0000283
6.84	0.99999075	1.000058	1.0000226
6.85	0.99999633	1.0000484	1.0000524
6.86	0.99996023	1.0000541	1.0000282
6.87	0.99997755	1.0000436	1.0000417
6.88	1.0000089	1.0000429	1.000061
6.89	0.99995942	1.0000592	1.0000614
6.9	1.0000203	1.0000364	1.0000582
6.91	1.0000121	1.0000473	1.0000834
6.92	0.99998938	1.000037	1.0000416
6.93	1.0000011	1.0000374	1.0000576
6.94	0.99999343	1.0000497	1.0000259
6.95	1.0000086	1.0000466	1.0000464
6.96	0.99999483	1.0000204	1.0000543
6.97	0.99999058	1.0000167	1.0000184
6.98	1.0000229	1.0000155	1.0000092
6.99	1.0000276	1.0000162	1.0000427
7	0.99999057	1.0000126	1.0000405
7.01	0.99999122	1.000018	1.0000305
7.02	1.0000139	1.0000215	1.0000382
7.03	1.0000179	1.0000342	1.0000295
7.04	1.0000105	0.99999431	1.0000626
7.05	1.0000322	1.000005	1.0000463
7.06	1.0000148	1.0000276	1.000031
7.07	0.9999934	0.99999606	1.0000494
7.08	1.0000008	1.0000224	1.0000523
7.09	0.99998095	1.0000165	1.0000356
7.1	0.99999023	1.0000057	1.0000205
7.11	1.0000018	0.99998763	1.0000318
7.12	0.99998265	0.99998888	1.0000129
7.13	1.0000062	0.99999858	1.0000234
7.14	0.9999942	1.0000025	1.0000406
7.15	1.0000004	0.99999859	1.0000221
7.16	0.99998534	1.0000069	1.0000047
7.17	0.99996957	0.99997927	1.0000105
7.18	0.99999017	0.99996915	1.0000243
7.19	0.99997577	0.99999842	1.000002
7.2	0.99999024	0.99999478	1.0000305
7.21	0.99999769	0.99999174	0.99999964
7.22	1.0000358	0.99999501	1.0000185
7.23	1.0000043	0.99998267	1.0000051
7.24	0.99998904	0.99999913	1.0000374
7.25	0.99997938	0.99998372	1.000037
7.26	1.0000182	0.99998669	1.0000255
7.27	1.0000076	0.99998434	1.0000076
7.28	0.99999765	1.0000054	1.0000148
7.29	1.0000221	0.99999555	1.0000048
7.3	0.99998804	0.99999083	1.0000361
7.31	0.99999877	0.99998885	1.0000269
7.32	1.0000064	0.99999818	1.0000502
7.33	1.0000061	0.99999316	1.0000537
7.34	0.99999443	1.0000124	1.0000297
7.35	0.99998463	0.99999666	1.0000405
7.36	0.99996359	0.99997661	1.0000347
7.37	1.0000033	0.99997644	0.99998526
7.38	0.99998038	0.99997692	1.0000041
7.39	1.0000271	0.9999832	1.0000039
7.4	0.99995656	1.0000058	0.99999412
7.41	0.99999975	1.0000146	1.0000228
7.42	0.99997511	0.99999515	1.0000378
7.43	0.9999617	0.99999661	1.0000359
7.44	1.0000187	1.0000261	1.0000432
7.45	1.0000111	0.99998184	1.0000258
7.46	1.0000116	1.0000254	1.0000412
7.47	0.9999959	1.000017	1.00002
7.48	1.0000007	1.0000051	1.0000136
7.49	0.99998586	0.99999156	1.0000083
7.5	1.0000079	0.9999932	1.0000122
7.51	0.99999053	1.0000054	0.99998582
7.52	1.0000539	0.99999684	0.99997335
7.53	0.99998767	0.99999964	1.0000027
7.54	0.99995833	0.99998118	0.99999951
7.55	1.0000195	0.99996712	0.99998878
7.56	1.0000212	0.99998042	0.99998428
7.57	1.0000028	0.99997123	0.99997921
7.58	1.0000002	0.99997237	0.99999448
7.59	1.0000214	0.99997358	1.0000048
7.6	0.99998577	0.999983	0.99998231
7.61	1.0000166	0.99997293	0.99999844
7.62	0.99997949	0.99995969	0.99997777
7.63	0.99995869	0.99996216	0.99999399
7.64	0.99999789	0.99994234	0.99996949
7.65	1.0000041	0.99995053	0.9999666
7.66	0.99999803	0.99993828	0.99995717
7.67	0.9999974	0.99995607	0.99995469
7.68	1.0000328	0.99993499	0.99992312
7.69	0.99999024	0.99993904	0.99994219
7.7	1.0000074	0.99992964	0.99995286
7.71	1.0000061	0.99991402	0.99990934
7.72	0.99999264	0.99992321	0.99995348
7.73	1.0000192	0.99991814	0.9999448
7.74	1.0000057	0.99993671	0.99993828
7.75	0.99998286	0.99992845	0.99992609
7.76	0.99999955	0.99993753	0.99992514
7.77	1.0000114	0.99991351	0.99994422
7.78	1.000013	0.99994163	0.99992618
7.79	1.0000015	0.99991686	0.99991197
7.8	0.99997871	0.99990707	0.99989729
7.81	0.99998646	0.99991693	0.99990768
7.82	0.99996941	0.99990478	0.99989093
7.83	0.99997018	0.99990323	0.99989145
7.84	1.0000181	0.99992283	0.99988924
7.85	0.99999311	0.99991766	0.99988436
7.86	0.99999365	0.99990856	0.99988055
7.87	0.99997909	0.99991529	0.99989991
7.88	0.99997676	0.99991154	0.9999103
7.89	1.0000128	0.99990868	0.99989567
7.9	1.0000025	0.99993056	0.99988178
7.91	0.99998805	0.9999118	0.99989167
7.92	0.99999726	0.99990188	0.99988799
7.93	0.99996298	0.99991189	0.99988754
7.94	1.0000125	0.99991345	0.99989201
7.95	0.99997211	0.99992934	0.99990667
7.96	0.99998081	0.99993491	0.99988859
7.97	1.0000201	0.99993851	0.99991925
7.98	0.99998108	0.99994418	0.99992816
7.99	0.99998883	0.99997134	0.99992933
8	0.99997582	0.99995954	0.99994032
8.01	0.9999955	0.99994177	0.99993391
8.02	0.99999818	0.99994209	0.99990987
8.03	1.0000031	0.99995806	0.99990487
8.04	1.0000182	0.9999234	0.99992666
8.05	1.0000098	0.9999405	0.99992684
8.06	0.99999948	0.99994677	0.99987967
8.07	1.0000123	0.9999353	0.99991246
8.08	1.0000024	0.99992229	0.99993028
8.09	0.99996628	0.99994483	0.9999265
8.1	1.0000008	0.9999583	0.99994576
8.11	0.99998413	0.99995777	0.99994791
8.12	1.0000111	0.99997655	0.99996511
8.13	1.0000089	0.99997675	0.99999125
8.14	0.9999712	0.99994816	0.99996694
8.15	0.99998904	0.99996339	0.99998377
8.16	0.99997648	0.99997658	0.9999721
8.17	0.99999435	0.99998606	0.99993838
8.18	0.9999962	0.99995345	0.99994318
8.19	1.0000188	0.99995667	0.99992767
8.2	0.99998136	0.99996365	0.99995451
8.21	0.99996821	0.99997823	0.99995349
8.22	1.0000071	0.99994951	0.99998302
8.23	0.9999975	0.9999599	0.99997576
8.24	0.99996514	0.99997872	0.99999783
8.25	1.0000006	0.99999747	0.99999961
8.26	0.99997386	0.99999715	0.99999272
8.27	0.99995307	0.99999755	1.0000157
8.28	0.99999021	0.9999762	0.99998214
8.29	1.0000062	0.99997656	1.0000112
8.3	0.99998755	0.99999528	1.0000022
8.31	0.9999858	0.99998597	0.9999966
8.32	0.99999299	0.99996316	0.99996784
8.33	0.99998589	0.99997667	1.0000067
8.34	0.99999887	0.99999103	0.9999876
8.35	0.99997185	0.99997048	0.99996994
8.36	1.0000028	0.99997939	1.000005
8.37	0.99997785	0.99998517	1.0000185
8.38	0.99999801	1.0000041	1.0000461
8.39	1.0000041	1.0000032	1.0000084
8.4	1.0000277	1.0000128	1.0000242
8.41	0.99998875	1.0000122	1.0000357
8.42	0.99997607	1.0000152	1.0000261
8.43	0.9999952	1.0000172	1.0000302
8.44	0.9999555	1.0000239	1.0000116
8.45	1.0000011	1.0000201	1.000041
8.46	0.99998702	1.0000293	1.0000146
8.47	0.99998479	1.0000352	1.0000131
8.48	1.0000222	1.0000196	1.0000304
8.49	0.99999216	1.0000221	1.000016
8.5	0.99999414	1.0000449	1.0000459
8.51	0.99998127	1.0000469	1.0000519
8.52	0.99999927	1.000076	1.0000467
8.53	0.99997261	1.0000538	1.0000453
8.54	0.99996592	1.0000436	1.0000872
8.55	1.0000235	1.000055	1.0000553
8.56	1.0000097	1.0000436	1.0000515
8.57	0.99998147	1.0000633	1.000057
8.58	0.99999369	1.0000703	1.0000239
8.59	0.99999819	1.0000655	1.0000618
8.6	0.99999091	1.0000628	1.0000424
8.61	0.99999955	1.0000672	1.000081
8.62	0.99996621	1.0000696	1.0000984
8.63	1.0000057	1.0000503	1.0000782
8.64	1.0000165	1.0000684	1.0000761
8.65	0.99999692	1.0000518	1.000059
8.66	1.0000004	1.0000669	1.000084
8.67	0.9999956	1.0000692	1.0000703
8.68	1.0000123	1.0000555	1.0000827
8.69	0.99999079	1.000069	1.0000743
8.7	0.99999736	1.000072	1.000079
8.71	0.99998706	1.0000607	1.0001085
8.72	1.0000004	1.0000829	1.0000953
8.73	0.99996963	1.0000728	1.0000755
8.74	0.99998516	1.0000631	1.0000721
8.75	0.99997981	1.0000776	1.0000967
8.76	0.99997011	1.0000709	1.0000764
8.77	0.99998401	1.0000677	1.000085
8.78	0.99997893	1.000064	1.0000716
8.79	1.0000164	1.0000621	1.0000741
8.8	0.99999795	1.0000636	1.0000625
8.81	0.99996123	1.000051	1.0000522
8.82	0.99998228	1.000045	1.0000621
8.83	0.99998696	1.0000378	1.000083
8.84	1.0000077	1.0000533	1.000066
8.85	0.99998362	1.0000503	1.0000486
8.86	1.0000218	1.0000522	1.0000927
8.87	0.99998956	1.0000625	1.0000841
8.88	0.99997184	1.0000416	1.0000653
8.89	1.0000036	1.0000487	1.0000581
8.9	1.0000357	1.0000268	1.0000719
8.91	1.0000461	1.0000095	1.0000487
8.92	0.99998087	1.0000283	1.0000569
8.93	0.99999985	1.0000371	1.0000592
8.94	1.0000251	1.0000319	1.0000449
8.95	0.99997115	1.0000158	1.0000508
8.96	0.99996855	1.0000454	1.0000284
8.97	0.99998366	1.0000208	1.0000537
8.98	0.99999389	0.99998694	1.0000243
8.99	0.99999901	1.0000298	1.0000454
9	0.99999149	1.0000105	1.0000378
9.01	0.99999762	1.0000068	1.0000367
9.02	1.000007	1.000014	1.0000292
9.03	0.99999531	1.0000196	1.0000102
9.04	1.000033	1.0000014	1.0000411
9.05	0.99998135	0.99999649	1.0000269
9.06	0.99999436	1.0000093	1.000037
9.07	0.99998705	1.0000048	1.0000167
9.08	0.99998196	1.0000112	1.0000191
9.09	1.0000023	1.0000281	1.0000387
9.1	0.99997989	1.0000048	1.0000145
9.11	0.99998151	1.0000152	1.0000046
9.12	1.0000229	1.000005	1.000025
9.13	0.99999609	1.0000117	0.99999001
9.14	0.99997623	0.99999611	1.0000038
9.15	1.0000048	0.99999957	1.0000098
9.16	1.0000083	1.0000032	0.99999937
9.17	0.99999507	1.0000073	1.0000066
9.18	0.99999054	1.000013	0.99999775
9.19	0.999988	1.0000143	0.99999554
9.2	1.0000183	1.0000193	0.99999905
9.21	1.0000061	0.99999319	0.99999663
9.22	1.0000188	1.0000225	0.9999923
9.23	1.0000219	1.000014	0.99998286
9.24	1.0000057	1.0000238	0.9999967
9.25	0.99999226	1.0000019	0.9999871
9.26	0.99998869	0.99999714	1.0000052
9.27	1.0000323	1.000006	0.99999614
9.28	1.0000037	0.99999731	0.99998742
9.29	0.99998883	1.0000015	0.99998494
9.3	1.0000277	0.99998345	0.99995364
9.31	1.0000162	0.99997112	0.99999922
9.32	0.99999538	0.99998959	0.99997792
9.33	0.99997631	0.9999959	0.99996816
9.34	1.0000425	1.0000035	0.99996893
9.35	0.99999806	0.99997467	0.99999578
9.36	0.99998152	1.000003	0.99999651
9.37	1.0000068	0.9999877	1.0000004
9.38	1.0000013	0.99997849	0.99996618
9.39	0.99999693	0.99998003	0.99999377
9.4	1.0000208	0.99995545	0.99998224
9.41	0.99997698	0.99995206	0.99996971
9.42	1.0000181	0.99995861	0.99997422
9.43	0.999982	0.99995368	0.99994684
9.44	1.0000213	0.99994849	0.9999511
9.45	0.99999314	0.99992615	0.99996476
9.46	0.99998776	0.99992718	0.99995973
9.47	1.0000004	0.99994644	0.99997519
9.48	1.0000059	0.99992681	0.9999639
9.49	0.99996971	0.99993836	0.99997603
9.5	0.99998707	0.99993336	0.99998032
9.51	1.0000167	0.99992927	0.99996642
9.52	1.0000214	0.99993644	0.99995311
9.53	1.0000041	0.99991831	0.99997113
9.54	0.99999455	0.99993627	0.99994435
9.55	1.0000049	0.99992292	0.999955
9.56	1.0000027	0.99992954	0.99995588
9.57	0.99995541	0.9999362	0.99996867
9.58	1.0000064	0.99992947	0.99996915
9.59	0.99999974	0.9999469	0.99997167
9.6	0.9999804	0.99993824	0.99997097
9.61	0.99999069	0.99995735	0.99996774
9.62	1.0000008	0.99994982	0.9999809
9.63	0.99994173	0.99996381	0.99996819
9.64	0.99998644	0.99995206	0.99998844
9.65	0.99999404	0.99996839	0.9999792
9.66	0.99998597	0.99998351	0.99996208
9.67	0.99999188	0.9999558	0.99995384
9.68	1.0000486	0.99996414	0.99995561
9.69	0.9999685	0.99996874	0.99997195
9.7	1.0000239	0.99998473	0.99996659
9.71	0.99997939	0.99999159	0.99999033
9.72	0.99998896	0.99999553	0.99997322
9.73	0.99997333	1.0000013	0.99997418
9.74	0.9999784	1.0000083	0.99997513
9.75	0.99998776	1.0000107	0.99999371
9.76	0.99996328	1.0000023	0.99997179
9.77	0.99998667	1.0000185	0.99998356
9.78	1.000001	1.0000232	0.9999995
9.79	1.0000001	1.0000148	0.99999199
9.8	1.0000174	1.0000003	0.99997858
9.81	1.0000199	1.0000352	0.99999866
9.82	0.99996599	1.0000374	1.0000312
9.83	1.0000033	1.0000183	1.0000045
9.84	0.99999529	1.0000261	1.0000135
9.85	0.99999093	1.0000503	0.9999887
9.86	0.9999737	1.0000354	1.0000275
9.87	0.9999643	1.0000127	1.0000131
9.88	0.99998684	1.0000349	1.0000179
9.89	0.99999267	1.000025	1.0000016
9.9	0.99998629	1.0000435	0.99999338
9.91	0.99996887	1.0000451	1.0000409
9.92	0.99995428	1.0000275	1.0000185
9.93	0.99996931	1.0000409	1.0000203
9.94	0.99999819	1.0000159	1.000006
9.95	1.0000206	1.0000345	0.99998584
9.96	0.99998905	1.0000324	1.0000325
9.97	1.0000194	1.0000228	1.0000255
9.98	1.0000051	1.0000292	1.0000154
9.99	0.99999024	1.0000145	1.0000025
10	0.99995855	1.0000066	1.0000137


==> graphics/data/single_sim_bus68errors_during_thetaV.dat <==
29	0.00057621813	0.00021523382
29.01	0.00053293823	0.00010334316
29.02	0.0005734949	0.00060764767
29.03	0.00053325426	5.3866839e-05
29.04	0.00054002725	0.00056105901
29.05	0.00052886377	8.2838158e-05
29.06	0.00050101683	1.8718162e-05
29.07	0.00052118698	0.00013830161
29.08	0.00045079091	0.00017574184
29.09	0.00050934881	0.00024523978
29.1	0.00047649389	0.00025067005
29.11	0.0004786776	0.00043054863
29.12	0.00046037342	2.1113148e-05
29.13	0.00040422457	0.00053200631
29.14	0.00037608418	0.00087696949
29.15	0.00044794677	0.00096722064
29.16	0.00037879205	0.00023182427
29.17	0.00035391266	0.00044348435
29.18	0.00032653009	0.0010606
29.19	0.00034645266	0.00039436493
29.2	0.00030087515	0.00096514998
29.21	0.00026054553	0.00031503647
29.22	0.00027621743	9.4746443e-05
29.23	0.00024967297	0.00035252685
29.24	0.0002339723	0.00084263358
29.25	0.00022836202	0.00060297408
29.26	0.00020698488	0.00093097208
29.27	0.00018794896	0.00069836804
29.28	0.00018737984	0.001403354
29.29	0.0002192756	0.0011125085
29.3	0.00020198501	0.00090115251
29.31	0.0001610701	0.0011526679
29.32	0.00014310256	0.00097537245
29.33	0.00014996188	0.00083431515
29.34	0.00012845263	0.0010897948
29.35	0.00016435049	0.0011346598
29.36	0.00015862892	0.00081716651
29.37	0.00014029059	0.0018468416
29.38	0.00010807834	0.0016006414
29.39	0.00011048097	0.0014076397
29.4	4.1891768e-05	0.0010671697
29.41	0.00010857735	0.0021518835
29.42	5.2157554e-05	0.0011854237
29.43	5.4733718e-05	0.00080554974
29.44	9.9543072e-05	0.0018327806
29.45	0.0001122663	0.0014225974
29.46	5.3604942e-05	0.0013964266
29.47	8.33292e-05	0.0016161233
29.48	5.653796e-05	0.0018050773
29.49	3.3596648e-05	0.0014229029
29.5	5.7480217e-05	0.00085602857
29.51	6.4407196e-05	0.0010350942
29.52	4.3994319e-05	0.0014555683
29.53	3.0305311e-06	0.0014764776
29.54	3.9381237e-06	0.001181351
29.55	7.2850163e-06	0.0012896703
29.56	2.7137128e-05	0.0015413039
29.57	6.8723229e-05	0.0016343211
29.58	5.7290984e-05	0.0015064458
29.59	4.2997795e-05	0.0015048983
29.6	7.8429052e-05	0.0010430352
29.61	0.00012126607	0.0011501723
29.62	0.00012317289	0.00025059839
29.63	0.00014861873	0.0013640459
29.64	9.267844e-05	0.00092096039
29.65	0.00014148921	0.00098797701
29.66	0.00013181727	0.00083076283
29.67	0.00013197549	0.00014254633
29.68	0.00021283639	8.8459505e-05
29.69	0.00015890041	7.7821548e-07
29.7	0.00016186813	5.9183864e-05
29.71	0.00017895814	0.00075003482
29.72	0.00026095073	0.00018568038
29.73	0.00018279095	0.00074130956
29.74	0.00024197722	0.00069271346
29.75	0.00024735462	0.00013317223
29.76	0.00028390859	0.00061843287
29.77	0.00027724448	0.00014260367
29.78	0.00030179363	0.00057821856
29.79	0.00028132011	0.00039166062
29.8	0.00034950669	0.00033241745
29.81	0.00035829589	0.00039887086
29.82	0.00035020508	0.0001291199
29.83	0.00035667268	0.00039555411
29.84	0.00042554862	0.0006238971
29.85	0.00042707302	0.00074689401
29.86	0.00044544025	0.00035458155
29.87	0.00046087411	0.00035370928
29.88	0.00048056749	0.00061027352
29.89	0.00046163591	0.0010809373
29.9	0.00053176216	0.0010608708
29.91	0.0004964455	0.00056203996
29.92	0.00054281836	0.0013071997
29.93	0.00054570067	0.00049157915
29.94	0.00055287731	0.00088332672
29.95	0.0005620678	0.00068495434
29.96	0.00057794181	0.00099208331
29.97	0.00059441162	0.00064112105
29.98	0.00058202939	0.0007448107
29.99	0.00062040582	0.00042220223
30	0.00060018605	0.0006789053
30.01	0.0011509251	0.039546893
30.02	0.0015111147	0.039258916
30.03	0.0019606396	0.03946858
30.04	0.0024352349	0.038891915
30.05	0.0029972933	0.037429612
30.06	0.003685011	0.035493009
30.07	0.0043358522	0.0338661
30.08	0.0051585213	0.031820678
30.09	0.0060559087	0.029223447
30.1	0.0070280409	0.026522569
30.11	0.0080723779	0.023013722
30.12	0.0091628345	0.019175095
30.13	0.010352372	0.015606556
30.14	0.011600976	0.0099695729
30.15	0.019470056	0.12173674
30.16	0.020926464	0.12481677
30.17	0.022249371	0.12531669
30.18	0.023474368	0.12393956
30.19	0.024680877	0.12318026
30.2	0.025174755	0.15442516
30.21	0.026157819	0.15250661
30.22	0.027235898	0.15113557
30.23	0.028411098	0.15091421
30.24	0.029646684	0.15327214
30.25	0.030981129	0.15573307
30.26	0.032391067	0.16004742
30.27	0.033847118	0.16421571
30.28	0.03535916	0.16917645
30.29	0.036867214	0.17493442
30.3	0.038356228	0.18113836
30.31	0.039912339	0.18697505
30.32	0.041469758	0.1941734
30.33	0.042921141	0.20054063
30.34	0.044354753	0.2063944
30.35	0.045783202	0.21284605
30.36	0.047216744	0.21849562
30.37	0.048520864	0.22501546
30.38	0.049852406	0.23098745
30.39	0.051089331	0.23716421
30.4	0.052242262	0.24142674
30.41	0.05337416	0.2485177
30.42	0.054419698	0.25485082
30.43	0.055399345	0.26240812
30.44	0.056270507	0.26776296
30.45	0.057065777	0.27324782
30.46	0.057751312	0.27809638
30.47	0.058268986	0.28045336
30.48	0.058755804	0.28404677
30.49	0.059126125	0.28662411
30.5	0.059416504	0.28818683
30.51	0.059579299	0.28907394
30.52	0.059562124	0.28898929
30.53	0.059472525	0.2893922
30.54	0.059291703	0.28740159
30.55	0.058990053	0.28614703
30.56	0.058529896	0.28465617
30.57	0.057968128	0.28199129
30.58	0.057278008	0.27884102
30.59	0.056512156	0.27536274
30.6	0.055580003	0.27108257
30.61	0.054556063	0.26639858
30.62	0.053394205	0.26277031
30.63	0.052177021	0.25679981
30.64	0.050761202	0.25139493
30.65	0.049266633	0.24522447
30.66	0.047673617	0.23979061
30.67	0.045993166	0.23312552
30.68	0.044129033	0.22666982
30.69	0.042217731	0.21887199
30.7	0.04022593	0.21137364
30.71	0.03809616	0.20340223
30.72	0.035901582	0.19589936
30.73	0.033633893	0.18714536
30.74	0.031241799	0.1787658
30.75	0.028798375	0.17042693
30.76	0.026236354	0.16113894
30.77	0.02363174	0.15211892
30.78	0.021027464	0.14294479
30.79	0.018312394	0.13391518
30.8	0.015573034	0.12377979
30.81	0.012768705	0.11382678
30.82	0.009853036	0.10391355
30.83	0.0069109817	0.0921994
30.84	0.0039592757	0.081702735
30.85	0.00094902877	0.06998533
30.86	0.0020853491	0.059255102
30.87	0.0050427574	0.048665895
30.88	0.0080013303	0.038154753
30.89	0.010965807	0.028310836
30.9	0.0139021	0.018294595
30.91	0.016839868	0.0092924459
30.92	0.019745536	0.00035315325
30.93	0.022603706	0.0097254336
30.94	0.025466029	0.019271371
30.95	0.028285169	0.028930809
30.96	0.031072781	0.039018486
30.97	0.033799028	0.049369371
30.98	0.036516439	0.058164708
30.99	0.039086651	0.068097511
31	0.041635461	0.077620972


==> graphics/data/single_sim_bus68errors_pre_thetaV.dat <==
2	0.00033594376	0.00088211614
2.01	0.00033148806	0.00087008097
2.02	0.00036878061	6.9595906e-05
2.03	0.00037526496	0.00024651351
2.04	0.00040193314	0.00045832027
2.05	0.00041954986	0.0003506897
2.06	0.0004126478	0.00096006248
2.07	0.00045044606	0.00056261695
2.08	0.00040830693	0.00053084636
2.09	0.00043505372	0.001134275
2.1	0.00046279961	0.0013246597
2.11	0.00046065112	0.0010638521
2.12	0.00047999879	0.00099063092
2.13	0.00045362527	0.0010569719
2.14	0.00046640584	0.00073055499
2.15	0.00046079955	0.001030905
2.16	0.00049540359	0.0011699883
2.17	0.00043346065	0.0013208454
2.18	0.00047459619	0.0015861925
2.19	0.00046482917	0.00078541045
2.2	0.00049008813	0.0011371935
2.21	0.00050309799	0.0014943176
2.22	0.00047219345	0.0014637824
2.23	0.00047815211	0.0014132273
2.24	0.00047981064	0.00079691975
2.25	0.00049623245	0.0014851862
2.26	0.00048831607	0.00095601807
2.27	0.00048753942	0.0010364565
2.28	0.00049326032	0.0010219461
2.29	0.00049958427	0.00062774987
2.3	0.00047922623	0.0010124875
2.31	0.00045965312	0.00095763245
2.32	0.00045596711	0.00094525967
2.33	0.00043570501	0.00054785032
2.34	0.00047429418	0.00064936047
2.35	0.00045313224	0.00048640276
2.36	0.00047388434	0.00082981563
2.37	0.00043308952	0.00084827318
2.38	0.00038266956	0.00036827236
2.39	0.0003813052	0.00029604497
2.4	0.00039957134	0.00020282214
2.41	0.00036038211	0.00049481341
2.42	0.00033703717	0.00016158103
2.43	0.00035548451	0.00020883716
2.44	0.00031765928	0.00043722418
2.45	0.00033226522	0.00041855698
2.46	0.00029789245	0.00022977475
2.47	0.00026794579	0.00030159201
2.48	0.00026778333	0.00015314559
2.49	0.00025410748	0.0009055562
2.5	0.00023267984	0.0010700355
2.51	0.00022684547	0.00052074655
2.52	0.00019139196	0.00043061616
2.53	0.0001797843	0.00017640189
2.54	0.00016272532	0.00023940706
2.55	0.0001196627	0.0009357938
2.56	0.00011774807	0.00029761622
2.57	9.2257766e-05	0.0012769491
2.58	6.70405e-05	0.00083160557
2.59	7.9560315e-05	0.00065081563
2.6	6.0566407e-05	0.00041613186
2.61	2.5742139e-05	0.00012096222
2.62	3.5597954e-05	0.00076965649
2.63	8.7063307e-06	0.00027018814
2.64	4.4130153e-05	0.00034168628
2.65	3.138172e-05	0.00023153967
2.66	9.814547e-05	0.00021686095
2.67	7.0512681e-05	0.00078504469
2.68	0.00010801642	0.0005021073
2.69	9.9628793e-05	5.505196e-05
2.7	0.00011923108	0.00018793945
2.71	0.00013604024	0.00025371614
2.72	0.00013924719	5.8921141e-05
2.73	0.00021279527	0.00028499914
2.74	0.00020996151	0.000742583
2.75	0.00018797396	7.0497621e-05
2.76	0.00023480491	6.9666696e-05
2.77	0.00028442595	0.00076057133
2.78	0.00027029919	0.00017018011
2.79	0.00030823424	2.4041146e-05
2.8	0.00029578139	0.00011173432
2.81	0.00030367396	0.0006543056
2.82	0.00030943802	0.00099351098
2.83	0.0003059957	0.00021674935
2.84	0.00033246789	0.00018094922
2.85	0.00032011437	3.276739e-05
2.86	0.00032779215	0.00023585611
2.87	0.00034410411	5.0995399e-05
2.88	0.00034823548	0.00048209572
2.89	0.00036371945	0.00072442886
2.9	0.00039815278	0.00031497307
2.91	0.00039397663	2.0062914e-05
2.92	0.00041416552	0.00028890595
2.93	0.0003804492	0.00036857586
2.94	0.00034985259	9.8444692e-05
2.95	0.00046193138	0.00029480327
2.96	0.00043938876	9.5353026e-05
2.97	0.0004421641	0.00014728887
2.98	0.00043539421	0.00035825692
2.99	0.00044741879	0.0003789459
3	0.00046968477	0.00038180409
3.01	0.00046115579	0.00066507539
3.02	0.00044747111	0.00048566374
3.03	0.00049858588	0.00055278062
3.04	0.00043845041	0.00051628146
3.05	0.00045171584	0.0008066581
3.06	0.00048136359	0.00027183643
3.07	0.00052081036	9.3303717e-05
3.08	0.00047561907	0.0011152942
3.09	0.00046345673	0.00034995635
3.1	0.00050200039	0.00075363352
3.11	0.00049848829	0.00040200715
3.12	0.00050848541	0.00061115304
3.13	0.0005267628	0.0001840698
3.14	0.00046597564	0.0005658304
3.15	0.00051933167	0.0011680494
3.16	0.00046358316	0.00054512629
3.17	0.00043978524	0.00072723554
3.18	0.00044140677	0.00021556093
3.19	0.00046207086	0.00088101244
3.2	0.00045631945	0.00089806751
3.21	0.00050579412	0.00089731148
3.22	0.00041559651	0.00053959129
3.23	0.00044977241	0.0015993759
3.24	0.00041277538	0.001011856
3.25	0.00043143607	0.001280904
3.26	0.00042196219	0.00030726801
3.27	0.00043652215	0.0012190345
3.28	0.00039135918	0.00099969257
3.29	0.00040097557	0.0012281278
3.3	0.000421308	0.00110722
3.31	0.00040065293	0.00048277525
3.32	0.00038994558	0.00088517449
3.33	0.00038894404	0.0010416855
3.34	0.00034623116	0.00074947211
3.35	0.00036760812	0.00063146468
3.36	0.0003820332	0.0012262419
3.37	0.00038400148	0.0013837971
3.38	0.00034552466	0.0016317592
3.39	0.00037469237	0.00070615182
3.4	0.00032708098	0.0007856541
3.41	0.0003498818	0.0012099319
3.42	0.00038472147	0.0011536874
3.43	0.00033551485	0.0012645857
3.44	0.00036180311	0.0010525869
3.45	0.00036322197	0.0008202846
3.46	0.00030706629	0.00075843825
3.47	0.00031327605	0.0010720941
3.48	0.00029871648	0.0014811774
3.49	0.00030797588	0.0007587558
3.5	0.00027292561	0.00059475762
3.51	0.00024906611	0.00056671893
3.52	0.00026605363	0.0014127868
3.53	0.00024433662	0.00061310107
3.54	0.000225358	0.0016178836
3.55	0.00022933617	0.00079495736
3.56	0.00021785877	0.0009692154
3.57	0.00021287378	0.0011592415
3.58	0.00019315694	0.00076081223
3.59	0.00021305436	0.0015131011
3.6	0.00020562359	0.0015695431
3.61	0.00016282238	0.0013827073
3.62	9.9284882e-05	0.0012352326
3.63	0.00015682573	0.00075224608
3.64	0.00014658697	0.00087260734
3.65	0.00017489406	0.00097709434
3.66	0.00014550223	0.00095487193
3.67	0.00015794152	0.00081458224
3.68	0.00015104404	0.00077557513
3.69	0.00012270432	0.00067666104
3.7	0.00014638262	0.0014633231
3.71	0.00021351808	0.0012283612
3.72	0.00018611191	0.0010297019
3.73	0.00018312951	0.00094893298
3.74	0.00018711764	0.00054797735
3.75	0.00018584161	0.00084923208
3.76	0.00020551331	0.00053102566
3.77	0.00017930092	0.00093057084
3.78	0.00014583361	0.00067429236
3.79	0.0002015367	0.0006416513
3.8	0.0001998393	0.0012983383
3.81	0.00017979451	0.00078941215
3.82	0.00019345287	0.00088273837
3.83	0.00019479127	0.00016596463
3.84	0.00017662332	0.00038663865
3.85	0.00018346194	0.0015710832
3.86	0.00015814282	0.00057359455
3.87	0.0001852317	0.00074791587
3.88	0.0001749866	0.00083082893
3.89	0.00015186506	0.0010575121
3.9	0.00015528992	0.00081625482
3.91	0.00017176575	0.00079834053
3.92	0.00016428799	0.00078559881
3.93	0.00021987995	0.0012497727
3.94	0.00017443207	0.00065621223
3.95	0.00020654442	0.00061275189
3.96	0.00018397936	0.00023784464
3.97	0.00019583304	0.00025399251
3.98	0.00013050342	0.00065105186
3.99	0.00016477919	0.00050919943
4	0.00017122275	0.00089101534
4.01	0.00012179272	0.00054444971
4.02	0.00012859857	2.8047659e-05
4.03	0.00014664433	0.00025524631
4.04	0.00016846143	0.00014606785
4.05	0.00017036256	0.0004861482
4.06	0.00016030711	0.00055108943
4.07	0.00018721814	0.00078302378
4.08	0.0001143784	6.9798143e-05
4.09	0.00013734927	4.7847964e-05
4.1	0.00018917994	0.00052655947
4.11	0.00014221586	1.2933111e-05
4.12	0.00010960331	6.4569799e-05
4.13	0.00016495293	1.6954463e-05
4.14	8.1457861e-05	8.1912194e-06
4.15	0.0001645316	0.00061766883
4.16	0.00015370659	0.00031868069
4.17	9.6129357e-05	0.00034990084
4.18	7.9915718e-05	8.4744706e-05
4.19	0.0001431292	0.00014839485
4.2	0.00013086924	0.00043573823
4.21	0.00014806121	2.7684636e-05
4.22	0.00012420465	0.00025166335
4.23	0.0001062936	0.00013817909
4.24	0.00014041098	0.00057459659
4.25	9.0542438e-05	0.00071781388
4.26	9.5994582e-05	0.00062383077
4.27	7.2968054e-05	0.00061514462
4.28	0.00010706705	0.00071189304
4.29	8.0843241e-05	0.00016771362
4.3	0.00010291044	0.00016666591
4.31	9.2588578e-05	0.00052074985
4.32	8.5437047e-05	0.00043398479
4.33	9.6249659e-05	0.00028195818
4.34	8.7547407e-05	0.00039724962
4.35	8.8451215e-05	0.00017240819
4.36	9.3079069e-05	0.00056343985
4.37	7.5570134e-05	2.518802e-06
4.38	9.1036196e-05	0.00025579733
4.39	0.00010564993	4.664868e-05
4.4	8.9785179e-05	0.00021667994
4.41	0.00010121334	0.00035330601
4.42	7.879359e-05	0.000183489
4.43	6.6332738e-05	0.00020282836
4.44	0.00010122994	0.00021322238
4.45	0.00011490728	0.00041077176
4.46	5.6427272e-05	0.00020184393
4.47	9.7379355e-05	0.00036722846
4.48	9.9424851e-05	0.00064208495
4.49	6.4939382e-05	0.00012433193
4.5	6.8718966e-05	0.00053001441
4.51	0.00010930369	0.00092967388
4.52	8.1027415e-05	0.0003086505
4.53	8.2766728e-05	0.00079890747
4.54	9.7241617e-05	0.00052753068
4.55	0.00010256524	0.0011272364
4.56	9.1485222e-05	0.00044291182
4.57	7.935271e-05	0.00026754542
4.58	8.3439832e-05	0.00088320225
4.59	0.00011289151	0.00068335893
4.6	8.1414014e-05	0.0012032758
4.61	9.0398059e-05	6.7514418e-05
4.62	8.0167731e-05	0.00071015154
4.63	7.5501299e-05	0.0012878506
4.64	0.00011132079	0.00064794067
4.65	0.00010113308	0.0002948104
4.66	0.00013733027	0.00054690743
4.67	8.1516741e-05	0.00083826448
4.68	9.1101733e-05	0.00070784215
4.69	7.7220481e-05	0.00017900191
4.7	9.4022644e-05	0.00044125141
4.71	7.2143867e-05	0.00010265731
4.72	4.2392427e-05	0.00042016178
4.73	4.7569427e-05	0.00014848599
4.74	3.5697254e-05	0.0010479053
4.75	5.5269746e-06	0.00011313782
4.76	5.585895e-05	1.8803895e-05
4.77	1.78452e-05	0.00078520993
4.78	3.7527017e-05	0.00023468677
4.79	3.564822e-05	0.00024635342
4.8	4.5197141e-05	0.00053973382
4.81	4.8350492e-05	0.00042579324
4.82	5.8765778e-06	0.00072296324
4.83	6.6650811e-06	0.00041312575
4.84	3.7309593e-05	7.6349351e-06
4.85	1.0784556e-05	0.00062907905
4.86	1.4819764e-05	4.2540652e-05
4.87	1.1044736e-05	0.00011764035
4.88	5.9915798e-06	0.00074119152
4.89	8.1726603e-06	0.0001290783
4.9	4.3116542e-05	0.00064759223
4.91	1.0034882e-05	0.00066068711
4.92	1.335907e-05	0.00052831837
4.93	1.7167599e-05	0.0002093314
4.94	3.6998968e-05	0.00040963024
4.95	1.6667195e-05	0.00052544643
4.96	2.0498667e-05	0.00038690183
4.97	4.3718666e-05	0.00056886338
4.98	1.2654679e-05	0.00010628595
4.99	1.3539024e-05	0.00011816256
5	2.2129326e-05	0.00011032581
5.01	5.275346e-08	0.001203325
5.02	2.2799706e-06	0.00025110293
5.03	3.6739548e-05	0.00058612982
5.04	4.6986685e-06	0.00014905846
5.05	1.3906101e-05	0.00057061546
5.06	2.0405269e-05	0.00047854121
5.07	5.4481419e-06	0.00072786922
5.08	1.0769814e-05	0.00015531788
5.09	1.9035382e-05	6.4174714e-05
5.1	9.8072599e-06	0.00044299618
5.11	2.8415695e-06	0.00061577457
5.12	4.5832287e-05	0.00055575372
5.13	5.8678185e-05	8.8099801e-06
5.14	4.5589311e-05	0.00016268908
5.15	4.6772447e-05	0.00010717909
5.16	2.3704791e-05	0.00054624834
5.17	5.1596178e-05	0.00018179446
5.18	6.0086616e-05	0.00084296966
5.19	0.00010851431	0.000280921
5.2	5.8749451e-05	8.6356074e-05
5.21	5.5488088e-05	0.00067645538
5.22	4.655462e-05	0.00098523615
5.23	6.5470559e-05	0.00042311288
5.24	0.00010485909	0.00039971948
5.25	9.9480808e-05	0.00089316222
5.26	9.6087746e-05	0.00056842654
5.27	0.00011823245	0.00051128354
5.28	0.00010020818	0.00068557367
5.29	0.00011950449	0.00068907658
5.3	0.00016457046	0.00083455514
5.31	0.00013113084	0.0016705274
5.32	0.00017331031	0.00057522585
5.33	0.00015677611	0.00024009511
5.34	0.00015437186	0.001363142
5.35	0.00016099952	0.0009808451
5.36	0.0001997671	0.00072452126
5.37	0.00015441821	0.0013452329
5.38	0.0001641737	0.00055505406
5.39	0.00019118161	0.0005826812
5.4	0.00015535607	0.001133975
5.41	0.00018732186	0.00065640304
5.42	0.00022406616	0.0009096447
5.43	0.00024510823	0.00094728853
5.44	0.00021359412	0.001359415
5.45	0.0002341862	0.0014544072
5.46	0.00024849791	0.00091149934
5.47	0.00024585488	0.00067535905
5.48	0.00020964398	0.00086342698
5.49	0.00021242952	0.00087162915
5.5	0.00026460684	0.0009892054
5.51	0.00018673253	0.0011563805
5.52	0.00023861712	0.00083485682
5.53	0.00024286908	0.00093220461
5.54	0.00026840025	0.00092821858
5.55	0.00025058734	0.0016728701
5.56	0.00027281864	0.0014830764
5.57	0.00026060155	0.0016007517
5.58	0.00021572508	0.0010361679
5.59	0.0002447982	0.00040398988
5.6	0.00026047253	0.00061894605
5.61	0.00021382165	0.00070538084
5.62	0.00026770185	0.00077578111
5.63	0.00019065111	0.00089892077
5.64	0.0002947079	0.00093909257
5.65	0.00026408952	0.0011862151
5.66	0.000242556	0.00059096973
5.67	0.00026775797	0.00049393936
5.68	0.00027836915	0.00085075925
5.69	0.00027143133	0.00062636567
5.7	0.0002096025	0.00067147864
5.71	0.00024888895	0.00057489151
5.72	0.00024355702	0.00020114845
5.73	0.00024441338	0.001016524
5.74	0.00029321208	0.00074408558
5.75	0.00030567323	0.00011133309
5.76	0.00023353793	0.0004110696
5.77	0.00027296568	0.00061849026
5.78	0.00032702462	0.0001743142
5.79	0.00028466049	0.00022739781
5.8	0.00028406227	0.0001384921
5.81	0.00031004531	0.00075447309
5.82	0.00030871473	0.00080124609
5.83	0.00032621485	0.0008547549
5.84	0.00034732217	8.2710771e-05
5.85	0.00029648384	0.0010040271
5.86	0.00031670442	0.00074971989
5.87	0.00034737098	0.00085112565
5.88	0.00031292042	7.7608281e-06
5.89	0.00029222777	0.00074876937
5.9	0.00034365599	0.00065787016
5.91	0.00031242648	0.00010177055
5.92	0.00033176591	0.00053076638
5.93	0.00031935592	0.00038158804
5.94	0.00032611103	0.0011651141
5.95	0.00030768435	0.00021596254
5.96	0.00034627183	1.4137118e-06
5.97	0.0003351527	0.00050363061
5.98	0.00028941555	0.00085821736
5.99	0.0003299866	0.0011544357
6	0.00031683735	0.00093877842
6.01	0.00032189512	0.000535644
6.02	0.00034809697	0.00075228903
6.03	0.00029477905	0.001098372
6.04	0.00033601588	0.00088415489
6.05	0.00033961752	0.00054985027
6.06	0.00033087932	0.00081842593
6.07	0.00028043936	0.0004747516
6.08	0.00030749583	0.00057561215
6.09	0.00029601644	0.0011771707
6.1	0.00030921405	0.0013122144
6.11	0.00029065894	0.0014334854
6.12	0.00028139925	0.00085648076
6.13	0.00029372914	0.0012451375
6.14	0.00029462252	0.00093726237
6.15	0.00026861504	0.00055593562
6.16	0.00021569271	0.0011301245
6.17	0.00028779488	0.0010005982
6.18	0.00024535591	0.0014132744
6.19	0.00030134682	0.00097630211
6.2	0.00028024862	0.0016509731
6.21	0.0002587404	0.00073840924
6.22	0.00024805989	0.00030573168
6.23	0.00028251291	0.0012787638
6.24	0.00025509301	0.00089115783
6.25	0.00023725369	0.0012735157
6.26	0.00028241437	0.00086158259
6.27	0.00020881658	0.0011831725
6.28	0.00023331207	0.00060808687
6.29	0.00025704142	0.00090230185
6.3	0.00024554124	0.00045228575
6.31	0.00023812242	0.00018175581
6.32	0.00021060081	0.00078167641
6.33	0.00024707503	6.3247098e-05
6.34	0.00022506524	0.00026881293
6.35	0.00023851802	0.00056430971
6.36	0.00021228567	0.00024261694
6.37	0.00019234511	0.00073611405
6.38	0.00019477949	0.00012614162
6.39	0.00019025627	0.00028045073
6.4	0.00017771472	0.00033613523
6.41	0.00016265208	0.00068978883
6.42	0.00015297769	0.00062484498
6.43	0.00016594115	0.00012645567
6.44	0.00014892399	7.2579172e-05
6.45	0.00014289689	8.6857065e-05
6.46	8.3387268e-05	0.00054701594
6.47	0.00014215621	0.00066091771
6.48	0.00014031655	0.00051179138
6.49	0.00013117036	0.00058565104
6.5	8.3667562e-05	0.00010328798
6.51	0.00011517569	0.0010044737
6.52	5.8296789e-05	0.00024855537
6.53	2.4428281e-05	0.00056384101
6.54	5.6269363e-05	0.0010376066
6.55	5.4324303e-05	0.00080417312
6.56	2.2224342e-06	0.00040729499
6.57	5.2849072e-06	0.0010787079
6.58	6.501251e-05	0.00079655578
6.59	1.6010912e-07	0.0017455089
6.6	1.5360449e-05	0.0010178558
6.61	1.0134117e-05	0.0013433795
6.62	4.9704199e-05	0.0010260353
6.63	2.9580826e-05	0.00055015946
6.64	5.2469822e-05	0.00055548904
6.65	0.00010239222	0.0012045154
6.66	8.3003019e-05	0.00083337678
6.67	0.00012465742	0.00057979181
6.68	0.00010302224	0.001563437
6.69	0.00013776068	0.0008809921
6.7	0.00013855416	0.0013850751
6.71	0.00016095628	0.00048751894
6.72	0.00018549695	0.00037875181
6.73	0.00020362521	0.0013245528
6.74	0.00018923428	0.00076808565
6.75	0.00022663328	0.0011222174
6.76	0.00027735464	0.0012202658
6.77	0.00024814254	0.00091801992
6.78	0.00023158142	0.00054091476
6.79	0.00028090653	0.00098139851
6.8	0.00025116757	0.00088081261
6.81	0.00027360898	0.0002488365
6.82	0.0003092069	0.00055186212
6.83	0.00029797642	0.00056434572
6.84	0.00029711829	0.00050729664
6.85	0.00033241757	5.5714683e-05
6.86	0.00032069613	0.00016750113
6.87	0.00035753727	0.00035354023
6.88	0.00030551791	0.00027319054
6.89	0.00027017765	0.00050816975
6.9	0.00029587415	0.00010918478
6.91	0.00036151245	0.00015334188
6.92	0.00031282098	1.4911163e-05
6.93	0.00033656236	0.00016073317
6.94	0.00034966434	0.000807354
6.95	0.0003607894	0.00022869448
6.96	0.00034004034	0.00023396205
6.97	0.00035517332	3.2439587e-05
6.98	0.00031671303	0.00057276823
6.99	0.00031792903	4.562732e-05
7	0.00031471229	0.00015039196
7.01	0.00034619567	0.00081257915
7.02	0.00034562771	0.00060151212
7.03	0.00031526918	0.00084900664
7.04	0.00034190135	0.00062289373
7.05	0.00028741039	2.5226763e-06
7.06	0.00033337117	0.00057424937
7.07	0.00031303526	0.00011732399
7.08	0.00032378621	7.2900994e-05
7.09	0.00030161532	0.0010466922
7.1	0.00033047729	0.0011027365
7.11	0.0003118623	0.00030803176
7.12	0.00033646722	0.00076703285
7.13	0.00034307788	0.00081138133
7.14	0.00034241095	8.9618105e-05
7.15	0.00030262973	0.00087168845
7.16	0.00027585514	0.00080988216
7.17	0.0002889622	0.0010412767
7.18	0.00029655498	0.00045409752
7.19	0.00028953019	0.00065502423
7.2	0.00031347993	0.0010563364
7.21	0.0003274978	0.00041830409
7.22	0.00029048939	4.3198638e-05
7.23	0.00028472083	8.6726653e-05
7.24	0.00029285885	0.00042575709
7.25	0.00029186252	3.012909e-05
7.26	0.0002873719	1.3798634e-05
7.27	0.00030873074	0.00013885822
7.28	0.00028313527	0.00042313502
7.29	0.0002636061	0.00015419858
7.3	0.00025595595	4.873052e-05
7.31	0.00028682779	0.00014041655
7.32	0.00024625673	3.0913072e-05
7.33	0.00023693854	2.9120869e-06
7.34	0.00025406808	0.00016677489
7.35	0.00023764885	0.00095806581
7.36	0.00026915854	0.00013540505
7.37	0.00026944057	0.00053958709
7.38	0.00023381402	3.7654672e-06
7.39	0.00026016764	0.00018951696
7.4	0.00022439089	0.00040070708
7.41	0.00024311368	0.00064049881
7.42	0.00016748088	0.00034206055
7.43	0.00020205801	8.1985154e-05
7.44	0.00016549648	0.00080427601
7.45	0.00021847681	0.00044574815
7.46	0.00015605952	0.00041127335
7.47	0.00020348686	2.7509666e-05
7.48	0.00016927485	0.00039837845
7.49	0.00014818181	0.00011886178
7.5	0.00012500956	0.00021599072
7.51	9.2189838e-05	0.00015182108
7.52	0.00011749771	7.3998864e-05
7.53	9.4327459e-05	0.00034820652
7.54	6.3681982e-05	0.00040032309
7.55	6.005463e-05	0.00082219885
7.56	5.2223477e-05	0.00036070674
7.57	1.2100712e-05	0.00015801606
7.58	1.2451485e-05	0.00019279746
7.59	5.5196099e-05	0.00033289725
7.6	1.6640896e-05	0.00028763518
7.61	5.8150606e-05	2.4653183e-06
7.62	6.3975965e-05	0.00064796449
7.63	7.8815369e-05	0.00029128992
7.64	9.4574091e-05	0.0011385201
7.65	7.5906114e-05	0.00079137318
7.66	0.00012074123	0.00077407561
7.67	0.00013772266	0.00015895712
7.68	0.00014017932	0.00038640572
7.69	0.00018994976	0.00070019464
7.7	0.00017628527	0.0011033024
7.71	0.00022915068	0.0007057943
7.72	0.00020889004	0.001335627
7.73	0.00024373577	0.00092789757
7.74	0.00027497259	0.0017423705
7.75	0.00024672596	0.00037101848
7.76	0.00026158798	0.00065374996
7.77	0.00031554628	0.0011961989
7.78	0.00031192038	0.00088647108
7.79	0.00036290294	3.7364734e-05
7.8	0.00035548031	0.0011463774
7.81	0.00028454762	0.00061848122
7.82	0.00031344931	0.0007786951
7.83	0.00035071398	0.0011986216
7.84	0.00037004795	0.00096304703
7.85	0.00039979868	0.00080379125
7.86	0.00035757591	0.0011294121
7.87	0.00036094788	0.00045476958
7.88	0.00036536654	0.00052285209
7.89	0.00038026754	0.00027012811
7.9	0.00036758322	0.0011738319
7.91	0.00038292986	0.0010749335
7.92	0.00042303663	0.00095731779
7.93	0.00043535897	0.0012921993
7.94	0.00041828935	0.0010113982
7.95	0.00041543086	0.0011017462
7.96	0.00043273477	0.0011483705
7.97	0.00043776683	0.00085379977
7.98	0.00048899904	0.0012363513
7.99	0.00050313191	0.0014002638
8	0.00048306926	0.0011942779
8.01	0.00045730942	0.0011271407
8.02	0.00053110324	0.0013107273
8.03	0.00052351916	0.0016519163
8.04	0.000558891	0.0015593696
8.05	0.00054925615	0.0016498327
8.06	0.0005513124	0.0014390805
8.07	0.0005434182	0.00097206551
8.08	0.00057760792	0.0016019192
8.09	0.00057469569	0.00083523579
8.1	0.00054489005	0.00044738562
8.11	0.00055666036	0.0011288389
8.12	0.00054784733	0.00086871246
8.13	0.00055353273	0.00087186256
8.14	0.00054699955	0.0007548832
8.15	0.00050807859	0.00068330684
8.16	0.00054818735	0.000593837
8.17	0.00053660384	0.00029636692
8.18	0.00054719893	0.001011685
8.19	0.00054503977	0.0015169656
8.2	0.00051784721	0.00091494135
8.21	0.00055547168	0.0002967169
8.22	0.0005449751	0.00078617064
8.23	0.00051057619	0.0010816878
8.24	0.00049984475	0.00032887974
8.25	0.00048854271	1.166981e-05
8.26	0.00048944909	3.6741139e-06
8.27	0.00042221784	0.0002136857
8.28	0.00045900346	0.00052897304
8.29	0.0004236255	0.0005983346
8.3	0.00041945702	0.00040257464
8.31	0.00042801317	0.00058010333
8.32	0.00040935873	6.6788864e-05
8.33	0.00034592069	0.00019265148
8.34	0.0003663926	0.00013692223
8.35	0.00035941518	0.00049229673
8.36	0.00033635176	0.00020449319
8.37	0.00036860879	0.00029588142
8.38	0.00028935535	0.00017782535
8.39	0.00030850202	4.322529e-05
8.4	0.000226409	0.00054834582
8.41	0.00026651471	0.00032272132
8.42	0.0002380439	0.0005732089
8.43	0.00017139735	0.000453686
8.44	0.00018321091	0.00048948735
8.45	0.00015207369	0.00034577898
8.46	0.00011920816	0.00015909808
8.47	9.8834314e-05	0.00031743953
8.48	2.2372002e-05	0.0005088252
8.49	8.0180033e-05	0.00055385683
8.5	5.8590674e-05	0.00015300084
8.51	2.6488321e-05	0.00026265423
8.52	2.0154145e-05	0.00028284526
8.53	3.3786729e-08	0.00023611411
8.54	3.0941958e-05	8.5008137e-05
8.55	8.0327898e-05	0.00039605443
8.56	5.0118986e-05	8.5811844e-05
8.57	8.9473481e-05	0.00048239392
8.58	5.6311456e-05	0.00073842435
8.59	7.7594245e-05	0.00026607026
8.6	0.00011392285	2.2868334e-05
8.61	0.00013727972	0.00015037341
8.62	0.00014550676	0.00028036004
8.63	0.00018127498	0.00045809744
8.64	0.0002397734	0.00061624277
8.65	0.00023973453	0.00022062612
8.66	0.00026235601	0.00016211249
8.67	0.00027213537	0.00022364037
8.68	0.00025866262	1.2010131e-05
8.69	0.00030129832	0.00039732827
8.7	0.00027607334	1.2763657e-05
8.71	0.00036156619	0.00064766688
8.72	0.00032425457	0.00028836334
8.73	0.00038555731	9.7118634e-05
8.74	0.00035115264	0.00055446236
8.75	0.00041725344	0.00070040516
8.76	0.00037319105	0.00040645323
8.77	0.00036854288	0.00018148247
8.78	0.00040006505	0.00043064705
8.79	0.00042092803	3.5643697e-05
8.8	0.00037427871	0.00022115103
8.81	0.0004211838	0.00034258596
8.82	0.0004318167	4.3319002e-06
8.83	0.00042160274	0.0001483211
8.84	0.00041976428	0.00027413734
8.85	0.00041032046	0.00067294555
8.86	0.00042965391	4.1406399e-05
8.87	0.00042591566	0.00044234594
8.88	0.00042317391	0.00034740849
8.89	0.00043612205	0.00052084402
8.9	0.00043381772	0.0008686452
8.91	0.00044587935	0.00063301317
8.92	0.00043199908	0.0007197392
8.93	0.00046096289	0.00081401031
8.94	0.00045904489	0.0009107324
8.95	0.00044548195	0.0010356644
8.96	0.00042144399	0.0013385998
8.97	0.00041223128	0.00057382404
8.98	0.0004168342	0.0015465344
8.99	0.00041542658	0.00096526505
9	0.00037717295	0.00080366846
9.01	0.00038783133	0.00056054875
9.02	0.00038885936	0.0014724014
9.03	0.000362471	0.0012334856
9.04	0.00033826163	0.00061317641
9.05	0.00033301552	0.0015608874
9.06	0.00037392593	0.00070379669
9.07	0.00034684958	0.0012555832
9.08	0.0003364257	0.00086836092
9.09	0.0003197947	0.0019883374
9.1	0.00027459926	0.001374772
9.11	0.00030214141	0.0016689554
9.12	0.00026977252	0.0011008727
9.13	0.00025285012	0.0008802004
9.14	0.00021764509	0.00096334186
9.15	0.00025640955	0.00072272869
9.16	0.00013764895	0.00066699646
9.17	0.00021104323	0.0013339289
9.18	0.00018715361	9.3468967e-05
9.19	0.00017666461	0.00070240714
9.2	0.00015110136	0.00064641844
9.21	0.00018363854	0.00081650776
9.22	0.00015629846	0.0008244499
9.23	0.00019556356	0.00049883556
9.24	0.00015796725	0.00022999534
9.25	0.00013542197	0.00052460764
9.26	0.00010948288	0.00024264403
9.27	0.0001546664	0.00045422567
9.28	0.00011420322	0.00046459905
9.29	7.7926877e-05	0.0001444849
9.3	0.00010802802	0.00013151031
9.31	3.8402397e-05	0.0010569733
9.32	8.0313864e-05	0.00021659889
9.33	1.0606413e-05	0.00016118836
9.34	4.5890974e-06	0.00010554187
9.35	4.2123709e-07	0.00018781791
9.36	3.6393908e-05	0.00058328634
9.37	3.4775156e-05	0.00014999497
9.38	5.0437254e-05	0.00051140051
9.39	5.750056e-05	0.00061975627
9.4	4.6443039e-05	0.0011298778
9.41	9.4466998e-05	0.0014535135
9.42	0.0001535896	0.00090566289
9.43	0.00015419405	0.00049325222
9.44	0.00013409075	0.00069952724
9.45	0.0001360261	0.0008422516
9.46	0.0001350244	9.0287835e-05
9.47	0.00014147829	0.00045592056
9.48	0.00016401841	0.00115429
9.49	0.00019364679	0.00076606772
9.5	0.00020517918	0.00024817098
9.51	0.00019460942	0.0007194164
9.52	0.00019249362	0.00056697422
9.53	0.00019183522	0.00086320462
9.54	0.00026266942	0.00044897828
9.55	0.00027133404	0.0011137764
9.56	0.00025577441	0.00093343964
9.57	0.00024287684	0.0011981475
9.58	0.00023665419	0.00072512769
9.59	0.00025233292	0.0011296764
9.6	0.0003263502	0.001098031
9.61	0.000275639	0.00064423948
9.62	0.00030326254	0.0004232263
9.63	0.0003186616	0.00044421696
9.64	0.00032123841	0.0011055957
9.65	0.00031441627	0.00042559901
9.66	0.00028301463	0.001225711
9.67	0.00034435184	0.00072340105
9.68	0.00037933452	0.00013437234
9.69	0.00035772198	0.0001325171
9.7	0.00036272713	0.00082866871
9.71	0.00035106438	0.00088718034
9.72	0.00040557124	0.00049197616
9.73	0.0003629575	0.00035709762
9.74	0.00038135861	0.001320392
9.75	0.00041597809	3.9756469e-05
9.76	0.00040033611	0.00045524667
9.77	0.00044808782	0.00084153641
9.78	0.00045996244	0.00031599907
9.79	0.00043380753	0.00064587057
9.8	0.00042977168	0.0013674739
9.81	0.00048545986	0.00057947157
9.82	0.0004735402	0.00079177727
9.83	0.00047438898	0.0012965556
9.84	0.00049687773	0.0005705073
9.85	0.00048991096	0.00082563207
9.86	0.00047645005	0.0001685157
9.87	0.00046325259	0.0010292725
9.88	0.00047065229	0.00065513492
9.89	0.00047282448	0.0015639709
9.9	0.00050323706	0.00040323626
9.91	0.00052452444	0.00076845027
9.92	0.00055183901	0.0014036322
9.93	0.00054211528	0.00097324631
9.94	0.00052870363	0.001311508
9.95	0.00053299135	0.0014073012
9.96	0.00049860769	0.00093882611
9.97	0.00052255337	0.0012954085
9.98	0.00054701638	0.0013499997
9.99	0.00051047808	0.0010949882
10	0.00055767821	0.00059402424


==> graphics/data/single_sim_bus68reconstruction_during_thetaV.dat <==
29	0.79472671	0.79530293	0.79451148
29.01	0.79474963	0.79528257	0.79485298
29.02	0.79469874	0.79527223	0.79409109
29.03	0.79471318	0.79524643	0.79465931
29.04	0.79468642	0.79522645	0.79524748
29.05	0.79468874	0.79521761	0.79477158
29.06	0.79470229	0.79520331	0.79472101
29.07	0.79468031	0.79520149	0.79481861
29.08	0.79469147	0.79514226	0.79486721
29.09	0.79465261	0.79516196	0.79489785
29.1	0.79467566	0.79515216	0.79442499
29.11	0.79466035	0.79513903	0.7950909
29.12	0.79465869	0.79511906	0.7946798
29.13	0.79467456	0.79507879	0.79414256
29.14	0.79467013	0.79504622	0.79379316
29.15	0.79464826	0.79509621	0.79368104
29.16	0.79467988	0.79505867	0.79444805
29.17	0.79468273	0.79503665	0.79423925
29.18	0.79467229	0.79499882	0.79361169
29.19	0.79466999	0.79501644	0.79427563
29.2	0.79469558	0.79499646	0.79373043
29.21	0.79469273	0.79495327	0.79437769
29.22	0.79468132	0.79495754	0.79477606
29.23	0.79468632	0.794936	0.7943338
29.24	0.794715	0.79494897	0.79387236
29.25	0.79470638	0.79493474	0.79410341
29.26	0.79470728	0.79491426	0.79377631
29.27	0.79468389	0.79487184	0.79398552
29.28	0.79469377	0.79488115	0.79329042
29.29	0.7946828	0.79490207	0.79357029
29.3	0.79468981	0.79489179	0.79378865
29.31	0.79471043	0.7948715	0.79355776
29.32	0.79469044	0.79483354	0.79371507
29.33	0.79470769	0.79485765	0.79387338
29.34	0.79469292	0.79482138	0.79360313
29.35	0.79468079	0.79484514	0.79354613
29.36	0.79469032	0.79484894	0.79387315
29.37	0.79467867	0.79481896	0.79283182
29.38	0.79470611	0.79481419	0.79310547
29.39	0.79469386	0.79480434	0.79328622
29.4	0.79474678	0.79478867	0.79367961
29.41	0.7946727	0.79478128	0.79252082
29.42	0.79470086	0.79475302	0.79351544
29.43	0.79472157	0.79477631	0.79391602
29.44	0.79466513	0.79476467	0.79283235
29.45	0.79466154	0.79477381	0.79323895
29.46	0.7946637	0.79471731	0.79326727
29.47	0.79465568	0.79473901	0.79303956
29.48	0.794674	0.79473054	0.79286892
29.49	0.79469154	0.79472514	0.79326864
29.5	0.79467427	0.79473175	0.79381824
29.51	0.79465847	0.79472288	0.79362338
29.52	0.79467232	0.79471632	0.79321676
29.53	0.79468601	0.79468298	0.79320953
29.54	0.7946737	0.79466976	0.79349235
29.55	0.79468364	0.79467636	0.79339397
29.56	0.79468252	0.79465539	0.79314122
29.57	0.79470952	0.7946408	0.7930752
29.58	0.79471226	0.79465497	0.79320581
29.59	0.79469747	0.79465447	0.79319257
29.6	0.79470627	0.79462784	0.79366323
29.61	0.79472124	0.79459997	0.79357106
29.62	0.79474268	0.7946195	0.79449208
29.63	0.79473753	0.79458891	0.79337348
29.64	0.79470215	0.79460947	0.79378119
29.65	0.79471901	0.79457752	0.79373103
29.66	0.79469961	0.79456779	0.79386885
29.67	0.79469993	0.79456796	0.79455739
29.68	0.79473331	0.79452047	0.79482177
29.69	0.79469179	0.79453289	0.79469102
29.7	0.79470636	0.79454449	0.79464718
29.71	0.79470473	0.79452577	0.79395469
29.72	0.79474152	0.79448057	0.7949272
29.73	0.79469422	0.79451143	0.79395291
29.74	0.79470797	0.79446599	0.79540068
29.75	0.79470638	0.79445903	0.79483955
29.76	0.79470888	0.79442497	0.79532732
29.77	0.79471301	0.79443577	0.79485562
29.78	0.79473061	0.79442882	0.79530883
29.79	0.79468015	0.79439883	0.79507181
29.8	0.794747	0.79439749	0.79441458
29.81	0.79473125	0.79437296	0.79513012
29.82	0.7947553	0.79440509	0.79462618
29.83	0.79474307	0.79438639	0.79513862
29.84	0.79478281	0.79435726	0.7954067
29.85	0.79477575	0.79434867	0.79552264
29.86	0.79477006	0.79432462	0.79512465
29.87	0.79475703	0.79429616	0.79511074
29.88	0.79478284	0.79430227	0.79539311
29.89	0.79476589	0.79430426	0.79584683
29.9	0.79477726	0.7942455	0.79583814
29.91	0.7947891	0.79429265	0.79535114
29.92	0.79480811	0.79426529	0.79611531
29.93	0.79479636	0.79425065	0.79528793
29.94	0.79478627	0.79423339	0.7956696
29.95	0.79479325	0.79423118	0.7954782
29.96	0.79479123	0.79421329	0.79578332
29.97	0.79480041	0.79420599	0.79544153
29.98	0.79480069	0.79421866	0.7955455
29.99	0.79483184	0.79421144	0.79525404
30	0.79483607	0.79423588	0.79551497
30.01	0.79549948	0.79665041	0.83504638
30.02	0.79559553	0.79710664	0.83485444
30.03	0.79566023	0.79762087	0.83512881
30.04	0.79578069	0.79821593	0.83467261
30.05	0.79590008	0.79889737	0.83332969
30.06	0.79604041	0.79972542	0.83153342
30.07	0.79619283	0.80052868	0.83005893
30.08	0.79635802	0.80151654	0.8281787
30.09	0.79653858	0.80259449	0.82576203
30.1	0.79676707	0.80379511	0.82328964
30.11	0.7969815	0.80505388	0.81999522
30.12	0.79722644	0.80638928	0.81640154
30.13	0.79751345	0.80786582	0.81312
30.14	0.79779128	0.80939226	0.80776086
30.15	0.79839387	0.81786392	0.67665713
30.16	0.79877736	0.81970382	0.67396059
30.17	0.7991049	0.82135427	0.6737882
30.18	0.79944122	0.82291559	0.67550167
30.19	0.79982059	0.82450147	0.67664033
30.2	0.79989739	0.82507214	0.64547223
30.21	0.80026457	0.82642239	0.64775796
30.22	0.80067449	0.82791039	0.64953892
30.23	0.80106274	0.82947384	0.65014853
30.24	0.80153902	0.8311857	0.64826688
30.25	0.80200661	0.83298774	0.64627354
30.26	0.80247033	0.8348614	0.64242291
30.27	0.80297492	0.83682204	0.63875922
30.28	0.80350966	0.83886882	0.63433321
30.29	0.80408046	0.84094768	0.62914604
30.3	0.80468038	0.8430366	0.62354202
30.31	0.80525559	0.84516793	0.61828054
30.32	0.80587588	0.84734563	0.61170247
30.33	0.80653931	0.84946045	0.60599868
30.34	0.80720355	0.85155831	0.60080915
30.35	0.80789763	0.85368083	0.59505159
30.36	0.80858733	0.85580408	0.59009171
30.37	0.80932314	0.857844	0.58430768
30.38	0.81006669	0.85991909	0.57907924
30.39	0.81084772	0.86193705	0.57368351
30.4	0.81164426	0.86388652	0.57021751
30.41	0.81245809	0.86583225	0.56394039
30.42	0.81329043	0.86771012	0.55843961
30.43	0.81415352	0.86955286	0.5517454
30.44	0.81505713	0.87132764	0.54729417
30.45	0.81594352	0.87300929	0.54269569
30.46	0.81685334	0.87460465	0.53875696
30.47	0.8178675	0.87613649	0.53741415
30.48	0.81880773	0.87756354	0.53476096
30.49	0.8198143	0.87894042	0.53319018
30.5	0.82082535	0.88024185	0.53263851
30.51	0.82185456	0.88143386	0.53278063
30.52	0.82294836	0.88251049	0.53395907
30.53	0.82403878	0.88351131	0.53464659
30.54	0.82514346	0.88443517	0.53774188
30.55	0.82628725	0.88527731	0.54014022
30.56	0.82748972	0.88601961	0.54283355
30.57	0.82866103	0.88662916	0.54666974
30.58	0.82989973	0.88717773	0.5510587
30.59	0.83111805	0.88763021	0.55575531
30.6	0.83239383	0.88797384	0.56131127
30.61	0.83369332	0.88824938	0.56729473
30.62	0.83500175	0.88839595	0.57223144
30.63	0.83629441	0.88847143	0.5794946
30.64	0.83771476	0.88847597	0.58631983
30.65	0.83906977	0.88833641	0.5938453
30.66	0.84044948	0.8881231	0.60065887
30.67	0.84185068	0.88784384	0.60872516
30.68	0.84333156	0.88746059	0.61666174
30.69	0.84478125	0.88699898	0.62590926
30.7	0.84624029	0.88646622	0.63486666
30.71	0.84775236	0.88584852	0.64435013
30.72	0.84927032	0.8851719	0.65337096
30.73	0.85077248	0.88440638	0.66362713
30.74	0.85233834	0.88358014	0.67357253
30.75	0.85388422	0.8826826	0.6834573
30.76	0.85548685	0.88172321	0.69434791
30.77	0.85709797	0.88072971	0.70497905
30.78	0.85868112	0.87970859	0.71573634
30.79	0.86030268	0.87861507	0.7263875
30.8	0.86193067	0.87750371	0.73815088
30.81	0.86356111	0.87632981	0.74973433
30.82	0.86524292	0.87509595	0.76132937
30.83	0.86691289	0.87382387	0.77471349
30.84	0.86857786	0.87253714	0.78687513
30.85	0.87029835	0.87124738	0.80031302
30.86	0.87201656	0.86993121	0.81276146
30.87	0.87370805	0.8686653	0.82504216
30.88	0.87541408	0.86741275	0.83725933
30.89	0.87712164	0.86615584	0.84881081
30.9	0.87884235	0.86494025	0.86054776
30.91	0.8805801	0.86374024	0.87128766
30.92	0.88232278	0.86257725	0.88267594
30.93	0.88405609	0.86145239	0.89378153
30.94	0.88584319	0.86037716	0.90511456
30.95	0.88759323	0.85930807	0.91652404
30.96	0.88936426	0.85829148	0.92838275
30.97	0.89109822	0.85729919	0.94046759
30.98	0.89287345	0.85635701	0.95103816
30.99	0.89458317	0.85549651	0.96268068
31	0.89635881	0.85472335	0.97397979


==> graphics/data/single_sim_bus68reconstruction_pre_thetaV.dat <==
2	0.79514016	0.79547611	0.79425805
2.01	0.79516961	0.7955011	0.79429953
2.02	0.79516366	0.79553244	0.79523326
2.03	0.79515982	0.79553509	0.79491331
2.04	0.79514636	0.79554829	0.79468804
2.05	0.79515242	0.79557197	0.79480173
2.06	0.79517419	0.79558683	0.79421412
2.07	0.79514701	0.79559746	0.79458439
2.08	0.79517514	0.79558345	0.79464429
2.09	0.79516947	0.79560452	0.79403519
2.1	0.79515395	0.79561675	0.79382929
2.11	0.79519507	0.79565572	0.79413122
2.12	0.79520812	0.79568811	0.79421748
2.13	0.79521724	0.79567086	0.79416027
2.14	0.79519049	0.7956569	0.79445994
2.15	0.79522171	0.79568251	0.79419081
2.16	0.79519094	0.79568634	0.79402095
2.17	0.79523168	0.79566514	0.79391084
2.18	0.79521387	0.79568847	0.79362768
2.19	0.7952259	0.79569073	0.79444049
2.2	0.7952279	0.79571799	0.79409071
2.21	0.79523512	0.79573821	0.7937408
2.22	0.79526193	0.79573413	0.79379815
2.23	0.79525151	0.79572966	0.79383828
2.24	0.7952799	0.79575971	0.79448298
2.25	0.79525941	0.79575564	0.79377422
2.26	0.79526741	0.79575572	0.79431139
2.27	0.7952787	0.79576624	0.79424225
2.28	0.79527148	0.79576474	0.79424954
2.29	0.79527846	0.79577804	0.79465071
2.3	0.79531537	0.7957946	0.79430289
2.31	0.79532321	0.79578286	0.79436558
2.32	0.79534052	0.79579649	0.79439526
2.33	0.79537046	0.79580617	0.79482261
2.34	0.79533858	0.79581287	0.79468922
2.35	0.79536845	0.79582158	0.79488204
2.36	0.79535501	0.7958289	0.7945252
2.37	0.79536662	0.79579971	0.79451835
2.38	0.7954041	0.79578677	0.79503583
2.39	0.79542164	0.79580295	0.7951256
2.4	0.79541427	0.79581384	0.79521144
2.41	0.79542701	0.79578739	0.7949322
2.42	0.79544115	0.79577819	0.79527957
2.43	0.7954253	0.79578078	0.79563413
2.44	0.79545557	0.79577322	0.79589279
2.45	0.79545499	0.79578726	0.79587355
2.46	0.79547625	0.79577414	0.79524648
2.47	0.79551282	0.79578076	0.79521122
2.48	0.79550178	0.79576956	0.79534863
2.49	0.79551078	0.79576489	0.79641634
2.5	0.79555436	0.79578704	0.79662439
2.51	0.7955308	0.79575764	0.79605154
2.52	0.79555381	0.7957452	0.79598443
2.53	0.79554005	0.79571984	0.79536365
2.54	0.79557366	0.79573639	0.79533426
2.55	0.79558606	0.79570573	0.79652186
2.56	0.79559244	0.79571019	0.79589005
2.57	0.79558624	0.7956785	0.79686319
2.58	0.79560776	0.7956748	0.79643937
2.59	0.79561785	0.79569741	0.79626867
2.6	0.79561367	0.79567424	0.7960298
2.61	0.79562348	0.79564922	0.79574444
2.62	0.79563088	0.79566648	0.79640054
2.63	0.79565099	0.7956597	0.79592118
2.64	0.79566199	0.79561786	0.79600368
2.65	0.7956592	0.79562782	0.79589074
2.66	0.79568625	0.79558811	0.79590311
2.67	0.79567076	0.79560025	0.7964558
2.68	0.79569359	0.79558558	0.7961957
2.69	0.79568248	0.79558285	0.79562743
2.7	0.79570452	0.79558529	0.79551658
2.71	0.79569858	0.79556254	0.79544486
2.72	0.79569332	0.79555407	0.7956344
2.73	0.79574374	0.79553094	0.79602873
2.74	0.79574898	0.79553901	0.79649156
2.75	0.79571247	0.79552449	0.79578296
2.76	0.79575142	0.79551662	0.79582109
2.77	0.79577926	0.79549484	0.79501869
2.78	0.79577913	0.79550884	0.79594931
2.79	0.79577059	0.79546235	0.79579463
2.8	0.7957678	0.79547202	0.79587954
2.81	0.79578142	0.79547774	0.79643572
2.82	0.79579817	0.79548873	0.79679168
2.83	0.79580354	0.79549754	0.79602029
2.84	0.79583103	0.79549856	0.79601198
2.85	0.79580962	0.79548951	0.79577686
2.86	0.79583737	0.79550958	0.79560152
2.87	0.7958554	0.7955113	0.79580441
2.88	0.79584333	0.79549509	0.79536123
2.89	0.79586322	0.7954995	0.79658765
2.9	0.79587471	0.79547656	0.79555974
2.91	0.79588486	0.79549088	0.7958648
2.92	0.79590884	0.79549468	0.79561994
2.93	0.79588764	0.7955072	0.79551907
2.94	0.79586057	0.79551072	0.79576213
2.95	0.79593621	0.79547428	0.79564141
2.96	0.79594528	0.79550589	0.79584992
2.97	0.7959373	0.79549513	0.79579001
2.98	0.79592722	0.79549183	0.79628548
2.99	0.79594587	0.79549845	0.79632482
3	0.79596679	0.7954971	0.79558498
3.01	0.79594764	0.79548648	0.79661271
3.02	0.79594962	0.79550215	0.79643529
3.03	0.79597114	0.79547255	0.79652392
3.04	0.79595237	0.79551392	0.79646865
3.05	0.79595431	0.79550259	0.79676096
3.06	0.79597312	0.79549176	0.79624496
3.07	0.79600072	0.79547991	0.79609402
3.08	0.79599618	0.79552056	0.79711147
3.09	0.79598619	0.79552273	0.79633615
3.1	0.79598724	0.79548524	0.79674088
3.11	0.79599523	0.79549674	0.79639724
3.12	0.79601665	0.79550816	0.7966278
3.13	0.79602263	0.79549587	0.79583856
3.14	0.79597741	0.79551144	0.79654324
3.15	0.79600878	0.79548945	0.79717683
3.16	0.7959968	0.79553322	0.79654193
3.17	0.79597975	0.79553996	0.79670698
3.18	0.79598168	0.79554027	0.79619724
3.19	0.79599676	0.79553469	0.79687778
3.2	0.79600026	0.79554394	0.79689833
3.21	0.79605108	0.79554529	0.79694839
3.22	0.79599649	0.79558089	0.79653608
3.23	0.796023	0.79557323	0.79762238
3.24	0.79597417	0.79556139	0.79698602
3.25	0.79600181	0.79557038	0.79728272
3.26	0.79603145	0.79560948	0.79633872
3.27	0.79601678	0.79558026	0.79723581
3.28	0.79599375	0.79560239	0.79699344
3.29	0.79600129	0.79560031	0.79722941
3.3	0.79602644	0.79560513	0.79713366
3.31	0.79602069	0.79562003	0.79650346
3.32	0.79601735	0.79562741	0.79690253
3.33	0.79602986	0.79564091	0.79707154
3.34	0.79603883	0.7956926	0.79678831
3.35	0.79601368	0.79564608	0.79664515
3.36	0.79603309	0.79565105	0.79725933
3.37	0.79604193	0.79565793	0.79742572
3.38	0.79606723	0.79572171	0.79769899
3.39	0.79606147	0.79568678	0.79676762
3.4	0.7960537	0.79572662	0.79683936
3.41	0.79609046	0.79574058	0.79730039
3.42	0.79607926	0.79569454	0.79723295
3.43	0.79610322	0.79576771	0.79736781
3.44	0.79609724	0.79573544	0.79714983
3.45	0.7961214	0.79575817	0.79694168
3.46	0.79609762	0.79579056	0.79685606
3.47	0.79610104	0.79578777	0.79717314
3.48	0.7960974	0.79579868	0.79757857
3.49	0.79611726	0.79580928	0.79687602
3.5	0.79610084	0.79582792	0.7966956
3.51	0.79611327	0.7958642	0.79667999
3.52	0.79612279	0.79585674	0.79753558
3.53	0.79614453	0.79590019	0.79675763
3.54	0.79616038	0.79593502	0.79777826
3.55	0.79613719	0.79590786	0.79693215
3.56	0.79614797	0.79593011	0.79711719
3.57	0.7961744	0.79596153	0.79733364
3.58	0.79613827	0.79594511	0.79689908
3.59	0.79618667	0.79597362	0.79769977
3.6	0.79617803	0.79597241	0.79774758
3.61	0.79618679	0.79602396	0.79756949
3.62	0.79612832	0.79602903	0.79736355
3.63	0.79619773	0.7960409	0.79694997
3.64	0.79621929	0.7960727	0.7970919
3.65	0.79622989	0.79605499	0.79720698
3.66	0.7962414	0.7960959	0.79719627
3.67	0.79625678	0.79609884	0.79707137
3.68	0.796271	0.79611995	0.79704657
3.69	0.79625972	0.79613701	0.79693638
3.7	0.79629184	0.79614546	0.79775517
3.71	0.79632769	0.79611417	0.79755605
3.72	0.796337	0.79615089	0.7973667
3.73	0.79633947	0.79615634	0.7972884
3.74	0.79635419	0.79616707	0.79690217
3.75	0.79636483	0.79617899	0.79721407
3.76	0.796393	0.79618749	0.79692402
3.77	0.79639873	0.79621943	0.7973293
3.78	0.79638872	0.79624288	0.79706301
3.79	0.79642145	0.79621991	0.7970631
3.8	0.79642238	0.79622254	0.79772072
3.81	0.79642351	0.79624372	0.79721292
3.82	0.79644719	0.79625373	0.79732993
3.83	0.79645996	0.79626517	0.79662592
3.84	0.79645892	0.7962823	0.79684556
3.85	0.79649121	0.79630774	0.79806229
3.86	0.79648552	0.79632738	0.79705911
3.87	0.79651358	0.79632835	0.7972615
3.88	0.79652553	0.79635055	0.79735636
3.89	0.79653322	0.79638136	0.79759073
3.9	0.79651625	0.79636096	0.79733251
3.91	0.79654318	0.79637142	0.79734152
3.92	0.79653414	0.79636985	0.79731974
3.93	0.79657075	0.79635087	0.79782052
3.94	0.7965843	0.79640986	0.79724051
3.95	0.79659042	0.79638388	0.79720318
3.96	0.79658314	0.79639916	0.7963453
3.97	0.79658925	0.79639341	0.79684324
3.98	0.79654278	0.79641228	0.79719383
3.99	0.79656238	0.7963976	0.79707158
4	0.79658135	0.79641013	0.79747237
4.01	0.79654627	0.79642448	0.79709072
4.02	0.79653502	0.79640642	0.79656307
4.03	0.79655706	0.79641042	0.79681231
4.04	0.79656336	0.7963949	0.7964173
4.05	0.79657396	0.79640359	0.7970601
4.06	0.79655428	0.79639397	0.79600319
4.07	0.7965636	0.79637638	0.79734663
4.08	0.79653075	0.79641637	0.79646095
4.09	0.79653251	0.79639516	0.79658036
4.1	0.79654947	0.79636029	0.79707603
4.11	0.79652146	0.79637924	0.79653439
4.12	0.79646716	0.79635755	0.79640259
4.13	0.79652266	0.79635771	0.79653961
4.14	0.796477	0.79639554	0.79648519
4.15	0.7964996	0.79633506	0.79588193
4.16	0.79649301	0.7963393	0.79617433
4.17	0.79645298	0.79635685	0.79680288
4.18	0.79643803	0.79635812	0.79635329
4.19	0.79647256	0.79632944	0.79662096
4.2	0.79646275	0.79633188	0.79602701
4.21	0.79645421	0.79630615	0.79642653
4.22	0.79644132	0.79631711	0.79669298
4.23	0.79640491	0.79629862	0.79654309
4.24	0.79643233	0.79629192	0.79700693
4.25	0.79638807	0.79629753	0.79567026
4.26	0.79639093	0.79629493	0.7957671
4.27	0.79638554	0.79631257	0.7957704
4.28	0.79638148	0.79627441	0.79566958
4.29	0.79636572	0.79628488	0.79619801
4.3	0.79636311	0.7962602	0.79619644
4.31	0.79637016	0.79627757	0.79584941
4.32	0.79635662	0.79627118	0.79679061
4.33	0.79636894	0.79627269	0.79665089
4.34	0.79635455	0.796267	0.7959573
4.35	0.79634166	0.79625321	0.79616926
4.36	0.7963433	0.79625022	0.79577986
4.37	0.79635712	0.79628155	0.79635964
4.38	0.79634797	0.79625693	0.79660377
4.39	0.79633286	0.79622721	0.79628622
4.4	0.79635275	0.79626296	0.79613607
4.41	0.79636675	0.79626554	0.79672006
4.42	0.7963555	0.79627671	0.79653899
4.43	0.79636011	0.79629378	0.79615729
4.44	0.79637281	0.79627158	0.79658603
4.45	0.79638921	0.7962743	0.79679998
4.46	0.79636128	0.79630486	0.79656313
4.47	0.79638744	0.79629006	0.79675467
4.48	0.79640995	0.79631053	0.79705204
4.49	0.79638537	0.79632043	0.79626104
4.5	0.7963986	0.79632988	0.79692861
4.51	0.79644559	0.79633629	0.79737527
4.52	0.79643491	0.79635388	0.79674356
4.53	0.79643659	0.79635382	0.7972355
4.54	0.79643517	0.79633793	0.7969627
4.55	0.79644683	0.79634427	0.79757407
4.56	0.79646622	0.79637474	0.79690913
4.57	0.79647516	0.7963958	0.7967427
4.58	0.79646692	0.79638348	0.79735012
4.59	0.7964868	0.79637391	0.79717016
4.6	0.79651224	0.79643083	0.79771552
4.61	0.79650842	0.79641802	0.79644091
4.62	0.79651349	0.79643332	0.79722364
4.63	0.79652139	0.79644589	0.79780924
4.64	0.79654214	0.79643082	0.79719008
4.65	0.7965553	0.79645416	0.79685011
4.66	0.79659332	0.79645599	0.79714022
4.67	0.79658001	0.7964985	0.79741828
4.68	0.79658087	0.79648977	0.79728872
4.69	0.79659422	0.796517	0.79641521
4.7	0.79656964	0.79647561	0.79701089
4.71	0.79661468	0.79654254	0.79671734
4.72	0.79660986	0.79656747	0.7961897
4.73	0.79660969	0.79656213	0.79675818
4.74	0.79659891	0.79656321	0.79764682
4.75	0.7965982	0.79659268	0.79648507
4.76	0.79665617	0.79660031	0.79663737
4.77	0.79663842	0.79662058	0.79585321
4.78	0.79665322	0.79661569	0.79641853
4.79	0.79663036	0.79659471	0.796384
4.8	0.7966867	0.7966415	0.79722643
4.81	0.79669556	0.79664721	0.79626976
4.82	0.79666936	0.79666348	0.79594639
4.83	0.7966961	0.79668943	0.79628297
4.84	0.7967193	0.79668199	0.79672694
4.85	0.79668694	0.79669773	0.79605786
4.86	0.79670134	0.79671616	0.7966588
4.87	0.7967395	0.79672845	0.79685714
4.88	0.79673059	0.79673658	0.7959894
4.89	0.79675219	0.79676036	0.79688127
4.9	0.79679374	0.79675063	0.79614615
4.91	0.79677328	0.79678332	0.7961126
4.92	0.79678084	0.79676748	0.79625252
4.93	0.79679548	0.79681265	0.79700481
4.94	0.79684015	0.79680315	0.79643052
4.95	0.79681232	0.79682899	0.79628687
4.96	0.79681287	0.79683337	0.79642597
4.97	0.79681141	0.79685513	0.79624255
4.98	0.79687322	0.79686057	0.79676693
4.99	0.79686835	0.79688189	0.79675019
5	0.79689288	0.79687075	0.7970032
5.01	0.7968954	0.79689535	0.79569208
5.02	0.79689852	0.7969008	0.79714962
5.03	0.79690339	0.79694013	0.79631726
5.04	0.79693451	0.79693921	0.79708357
5.05	0.79690761	0.79692151	0.79633699
5.06	0.79695187	0.79693146	0.79647333
5.07	0.7969394	0.79694485	0.79621153
5.08	0.79692489	0.79691412	0.79676957
5.09	0.79691173	0.79693076	0.7969759
5.1	0.79695459	0.79694478	0.79739758
5.11	0.79696337	0.79696053	0.7963476
5.12	0.79697662	0.79693078	0.79642086
5.13	0.79701727	0.79695859	0.79702608
5.14	0.79700083	0.79695524	0.79683814
5.15	0.79701932	0.79697254	0.7971265
5.16	0.79701321	0.79698951	0.79755946
5.17	0.79701359	0.79696199	0.79719538
5.18	0.79702291	0.79696282	0.79786588
5.19	0.79704274	0.79693422	0.79732366
5.2	0.79701894	0.79696019	0.79710529
5.21	0.79699568	0.79694019	0.79767214
5.22	0.79700836	0.7969618	0.79799359
5.23	0.797025	0.79695953	0.79744811
5.24	0.79704081	0.79693595	0.79744053
5.25	0.7970591	0.79695962	0.79795226
5.26	0.79704093	0.79694485	0.79760936
5.27	0.79705667	0.79693843	0.79756795
5.28	0.79704413	0.79694392	0.7977297
5.29	0.79703262	0.79691312	0.7977217
5.3	0.79707326	0.79690868	0.79790781
5.31	0.7970467	0.79691557	0.79871723
5.32	0.79707081	0.7968975	0.79764603
5.33	0.79703622	0.79687944	0.79727631
5.34	0.79706221	0.79690783	0.79842535
5.35	0.797066	0.796905	0.79804685
5.36	0.79710073	0.79690097	0.79782525
5.37	0.79706716	0.79691274	0.79841239
5.38	0.79708953	0.79692536	0.79764458
5.39	0.79710229	0.79691111	0.79768497
5.4	0.79709797	0.79694261	0.79823194
5.41	0.79708577	0.79689844	0.79774217
5.42	0.7971141	0.79689003	0.79802374
5.43	0.79710681	0.7968617	0.7980541
5.44	0.79711582	0.79690222	0.79847523
5.45	0.79714138	0.7969072	0.79859579
5.46	0.79713404	0.79688554	0.79804554
5.47	0.79713578	0.79688992	0.79781114
5.48	0.79712737	0.79691772	0.79799079
5.49	0.79711799	0.79690556	0.79798962
5.5	0.79716866	0.79690406	0.79815787
5.51	0.79710777	0.79692103	0.79826415
5.52	0.79715916	0.79692054	0.79799402
5.53	0.79711936	0.79687649	0.79805157
5.54	0.79716513	0.79689673	0.79809335
5.55	0.79712472	0.79687413	0.79879759
5.56	0.79715743	0.79688461	0.79864051
5.57	0.79718287	0.79692227	0.79878362
5.58	0.79714211	0.79692638	0.79817827
5.59	0.79715138	0.79690659	0.79755537
5.6	0.79716594	0.79690547	0.79778489
5.61	0.79713571	0.79692189	0.7978411
5.62	0.79715479	0.79688709	0.79793057
5.63	0.7971404	0.79694975	0.79803932
5.64	0.79719952	0.79690481	0.79813861
5.65	0.7971904	0.79692631	0.79837661
5.66	0.79720119	0.79695863	0.79779216
5.67	0.79718999	0.79692223	0.79768393
5.68	0.79720501	0.79692664	0.79805577
5.69	0.7972135	0.79694207	0.79783987
5.7	0.79718587	0.79697627	0.79785735
5.71	0.79718887	0.79693998	0.79776376
5.72	0.79718814	0.79694458	0.79738929
5.73	0.79721375	0.79696933	0.79823027
5.74	0.79725022	0.796957	0.7979943
5.75	0.79724971	0.79694404	0.79736104
5.76	0.79720113	0.79696759	0.7976122
5.77	0.79724035	0.79696739	0.79785884
5.78	0.79727414	0.79694712	0.79744846
5.79	0.7972433	0.79695863	0.79747069
5.8	0.79725027	0.79696621	0.79738877
5.81	0.79727703	0.79696698	0.7980315
5.82	0.79729788	0.79698917	0.79809913
5.83	0.79729319	0.79696698	0.79814795
5.84	0.79734452	0.7969972	0.79726181
5.85	0.79728567	0.79698919	0.7982897
5.86	0.79732416	0.79700746	0.79807388
5.87	0.79734132	0.79699395	0.79819244
5.88	0.79733855	0.79702563	0.79733079
5.89	0.79732722	0.79703499	0.79807599
5.9	0.79736916	0.7970255	0.79802703
5.91	0.79736147	0.79704904	0.7972597
5.92	0.7973652	0.79703344	0.79789597
5.93	0.79735085	0.79703149	0.79773243
5.94	0.79737678	0.79705067	0.79854189
5.95	0.79735596	0.79704827	0.79757192
5.96	0.79736753	0.79702125	0.79736611
5.97	0.79737658	0.79704142	0.79788021
5.98	0.79734712	0.7970577	0.79820533
5.99	0.79738026	0.79705027	0.79853469
6	0.79740206	0.79708522	0.79834084
6.01	0.79740676	0.79708487	0.79794241
6.02	0.79738259	0.7970345	0.79813488
6.03	0.79736469	0.79706991	0.79846306
6.04	0.79739522	0.79705921	0.79827938
6.05	0.7973859	0.79704628	0.79793575
6.06	0.79738106	0.79705018	0.79819949
6.07	0.79735975	0.79707931	0.79783451
6.08	0.79738163	0.79707414	0.79795725
6.09	0.79736303	0.79706701	0.7985402
6.1	0.79736841	0.7970592	0.79868063
6.11	0.7973568	0.79706614	0.79879028
6.12	0.79735946	0.79707806	0.79821594
6.13	0.79737125	0.79707752	0.79861639
6.14	0.79737762	0.79708299	0.79831488
6.15	0.79734642	0.7970778	0.79790235
6.16	0.79733042	0.79711472	0.79846054
6.17	0.79734767	0.79705987	0.79834826
6.18	0.7973269	0.79708155	0.79874018
6.19	0.79736297	0.79706163	0.79833928
6.2	0.79736746	0.79708721	0.79901843
6.21	0.79734094	0.7970822	0.79807935
6.22	0.7973095	0.79706144	0.79761523
6.23	0.79736385	0.79708134	0.79864262
6.24	0.79733445	0.79707936	0.79822561
6.25	0.7973362	0.79709895	0.79860972
6.26	0.79731929	0.79703688	0.79818088
6.27	0.79729384	0.79708503	0.79847702
6.28	0.79732068	0.79708737	0.79792877
6.29	0.79734634	0.7970893	0.79824864
6.3	0.79733538	0.79708984	0.79778767
6.31	0.79731667	0.79707854	0.79749842
6.32	0.79732328	0.79711267	0.79810495
6.33	0.79732643	0.79707935	0.79726318
6.34	0.7973033	0.79707823	0.79757211
6.35	0.79732851	0.79708999	0.79789282
6.36	0.79729732	0.79708504	0.79753994
6.37	0.79728401	0.79709166	0.79802012
6.38	0.79729677	0.79710199	0.79742292
6.39	0.7972916	0.79710135	0.79701115
6.4	0.79728324	0.79710552	0.79761937
6.41	0.79728243	0.79711978	0.79659265
6.42	0.79725576	0.79710278	0.79663092
6.43	0.79726433	0.79709839	0.79739078
6.44	0.79725875	0.79710983	0.79718617
6.45	0.79726502	0.79712212	0.79735188
6.46	0.7972233	0.79713991	0.79667628
6.47	0.79725764	0.79711548	0.79791856
6.48	0.79726361	0.7971233	0.79675182
6.49	0.79724512	0.79711395	0.79665947
6.5	0.79721782	0.79713415	0.79711453
6.51	0.7972195	0.79710432	0.79621503
6.52	0.79720131	0.79714301	0.79695275
6.53	0.79719011	0.79716568	0.79662627
6.54	0.79719302	0.79713676	0.79615542
6.55	0.79719188	0.79713755	0.7963877
6.56	0.79714911	0.79714689	0.79674182
6.57	0.79716609	0.79717137	0.79608738
6.58	0.79720628	0.79714127	0.79640973
6.59	0.79714953	0.79714937	0.79540402
6.6	0.79714537	0.79713001	0.79612751
6.61	0.79714177	0.7971519	0.79579839
6.62	0.79712772	0.79717742	0.79610168
6.63	0.7971369	0.79716648	0.79658674
6.64	0.79712716	0.79717963	0.79657167
6.65	0.79710502	0.79720742	0.79590051
6.66	0.79710494	0.79718795	0.79627157
6.67	0.797071	0.79719565	0.7964912
6.68	0.79709562	0.79719864	0.79553218
6.69	0.79707277	0.79721053	0.79619178
6.7	0.79708228	0.79722084	0.79569721
6.71	0.79707444	0.7972354	0.79658692
6.72	0.79703468	0.79722018	0.79665593
6.73	0.79704955	0.79725318	0.795725
6.74	0.79707011	0.79725934	0.79630202
6.75	0.79703666	0.79726329	0.79591444
6.76	0.79701956	0.79729691	0.79579929
6.77	0.79703976	0.7972879	0.79612174
6.78	0.7970507	0.79728228	0.79650978
6.79	0.79705214	0.79733304	0.79607074
6.8	0.79703969	0.79729086	0.79615888
6.81	0.79706128	0.79733489	0.79731012
6.82	0.79701788	0.79732709	0.79646602
6.83	0.79704523	0.79734321	0.79648089
6.84	0.7970521	0.79734922	0.7965448
6.85	0.79703774	0.79737015	0.79709345
6.86	0.79704525	0.79736595	0.79687775
6.87	0.79704041	0.79739794	0.79668687
6.88	0.79707926	0.79738478	0.79735245
6.89	0.79708177	0.79735194	0.7965736
6.9	0.79708054	0.79737642	0.79697136
6.91	0.79703761	0.79739912	0.79719095
6.92	0.79707231	0.79738514	0.7970574
6.93	0.79707115	0.79740772	0.79691042
6.94	0.7970745	0.79742417	0.79788186
6.95	0.79706313	0.79742392	0.79729183
6.96	0.79708191	0.79742195	0.79731587
6.97	0.79705052	0.79740569	0.79708296
6.98	0.79708154	0.79739825	0.7976543
6.99	0.79709559	0.79741352	0.79714122
7	0.79711057	0.79742528	0.79726096
7.01	0.79709652	0.79744272	0.7979091
7.02	0.79710901	0.79745464	0.79771052
7.03	0.79710316	0.79741843	0.79795217
7.04	0.79709692	0.79743882	0.79771981
7.05	0.79713148	0.79741889	0.79712896
7.06	0.79709366	0.79742703	0.79766791
7.07	0.79711354	0.79742658	0.79723086
7.08	0.79710952	0.7974333	0.79703662
7.09	0.79713043	0.79743205	0.79817713
7.1	0.79710283	0.79743331	0.79820557
7.11	0.79711897	0.79743083	0.797427
7.12	0.79710138	0.79743785	0.79786841
7.13	0.7970875	0.79743057	0.79789888
7.14	0.79709927	0.79744168	0.79718889
7.15	0.79710814	0.79741077	0.79797983
7.16	0.79713001	0.79740587	0.7979399
7.17	0.79712954	0.79741851	0.79817082
7.18	0.79713225	0.7974288	0.79758635
7.19	0.79712457	0.7974141	0.79777959
7.2	0.79711908	0.79743256	0.79817542
7.21	0.7971358	0.7974633	0.7975541
7.22	0.7971534	0.79744389	0.79711021
7.23	0.79714487	0.79742959	0.79723159
7.24	0.79715375	0.79744661	0.79757951
7.25	0.79715683	0.7974487	0.79718696
7.26	0.79715039	0.79743777	0.79713659
7.27	0.797117	0.79742573	0.79725585
7.28	0.79716417	0.7974473	0.79674103
7.29	0.79715277	0.79741638	0.79699857
7.3	0.79715649	0.79741245	0.79710776
7.31	0.79713902	0.79742585	0.79699861
7.32	0.79718673	0.79743298	0.79715581
7.33	0.79717689	0.79741383	0.79717398
7.34	0.7971719	0.79742597	0.79733868
7.35	0.79717496	0.79741261	0.79813302
7.36	0.79714428	0.79741344	0.79727968
7.37	0.79716399	0.79743343	0.7966244
7.38	0.79711746	0.79735128	0.79712123
7.39	0.79714727	0.79740743	0.79733678
7.4	0.7971544	0.79737879	0.79755511
7.41	0.7971371	0.79738021	0.7964966
7.42	0.79716702	0.7973345	0.79682496
7.43	0.79714912	0.79735118	0.79723111
7.44	0.7971657	0.7973312	0.79636143
7.45	0.7971536	0.79737208	0.79759935
7.46	0.79719374	0.7973498	0.79678247
7.47	0.79714617	0.79734966	0.79711866
7.48	0.79715516	0.79732443	0.79675678
7.49	0.79715089	0.79729907	0.79726975
7.5	0.79717213	0.79729714	0.79738812
7.51	0.79718571	0.7972779	0.79703389
7.52	0.7971638	0.79728129	0.7970898
7.53	0.7971491	0.79724343	0.79749731
7.54	0.79719221	0.79725589	0.79759253
7.55	0.79717623	0.79723629	0.79799843
7.56	0.79719605	0.79724827	0.79755675
7.57	0.79721118	0.79722328	0.7973692
7.58	0.79720384	0.79719139	0.79739664
7.59	0.79721957	0.79716437	0.79755246
7.6	0.79721155	0.7971949	0.79749918
7.61	0.79722627	0.79716812	0.79722874
7.62	0.79723161	0.79716763	0.79787957
7.63	0.79725037	0.79717156	0.79754166
7.64	0.79723742	0.79714285	0.79837594
7.65	0.79724213	0.79716623	0.79803351
7.66	0.79724346	0.79712272	0.79801753
7.67	0.79727842	0.7971407	0.79743738
7.68	0.79727461	0.79713443	0.79766102
7.69	0.79728229	0.79709234	0.79798249
7.7	0.79727115	0.79709486	0.79837445
7.71	0.79729111	0.79706196	0.79799691
7.72	0.79727712	0.79706823	0.79861275
7.73	0.79726268	0.79701894	0.79819058
7.74	0.79729488	0.7970199	0.79903725
7.75	0.79726979	0.79702306	0.79764081
7.76	0.79731994	0.79705835	0.79797369
7.77	0.79731438	0.79699883	0.79851058
7.78	0.79730465	0.79699273	0.79819112
7.79	0.79733598	0.79697308	0.79729862
7.8	0.79733039	0.79697491	0.79847677
7.81	0.79728085	0.7969963	0.79789933
7.82	0.79729589	0.79698244	0.79807459
7.83	0.79731498	0.79696426	0.7985136
7.84	0.79731851	0.79694846	0.79828155
7.85	0.79734182	0.79694203	0.79814562
7.86	0.79731308	0.7969555	0.79844249
7.87	0.79730181	0.79694086	0.79775657
7.88	0.79732048	0.79695512	0.79784334
7.89	0.79732324	0.79694297	0.79759337
7.9	0.79732664	0.79695905	0.79850047
7.91	0.79733339	0.79695046	0.79840833
7.92	0.79734931	0.79692627	0.79830662
7.93	0.79736068	0.79692532	0.79865288
7.94	0.79736573	0.79694744	0.79837713
7.95	0.79735112	0.79693569	0.79845286
7.96	0.7973615	0.79692876	0.79850987
7.97	0.79734051	0.79690274	0.79819431
7.98	0.79737773	0.79688873	0.79861408
7.99	0.79738578	0.79688265	0.79878604
8	0.79739881	0.79691574	0.79859309
8.01	0.79737261	0.7969153	0.79849975
8.02	0.79741438	0.79688328	0.79872511
8.03	0.79740117	0.79687765	0.79905309
8.04	0.79742561	0.79686672	0.79898498
8.05	0.79743327	0.79688402	0.79908311
8.06	0.79740394	0.79685263	0.79884302
8.07	0.79740635	0.79686293	0.79837841
8.08	0.79742781	0.7968502	0.79902973
8.09	0.7974143	0.7968396	0.79824953
8.1	0.79741146	0.79686657	0.79785884
8.11	0.79741271	0.79685605	0.79854155
8.12	0.79740009	0.79685224	0.7982688
8.13	0.79741514	0.79686161	0.798287
8.14	0.79738181	0.79683482	0.7981367
8.15	0.79738901	0.79688094	0.79807232
8.16	0.79738099	0.7968328	0.79797483
8.17	0.79739149	0.79685489	0.79768786
8.18	0.79736447	0.79681728	0.79837616
8.19	0.79734896	0.79680392	0.79886592
8.2	0.79736231	0.79684446	0.79827725
8.21	0.79736113	0.79680566	0.79765785
8.22	0.79736941	0.79682444	0.79815558
8.23	0.79735458	0.796844	0.79843627
8.24	0.79736002	0.79686017	0.79703114
8.25	0.79734216	0.79685362	0.79735383
8.26	0.79733067	0.79684122	0.79732699
8.27	0.79730043	0.79687821	0.79708674
8.28	0.79731128	0.79685227	0.79784025
8.29	0.79727325	0.79684963	0.79787159
8.3	0.79728223	0.79686277	0.7976848
8.31	0.7972761	0.79684809	0.79785621
8.32	0.79726672	0.79685736	0.79719993
8.33	0.79722919	0.79688327	0.79703654
8.34	0.79724804	0.79688165	0.79711112
8.35	0.79722654	0.79686713	0.79673424
8.36	0.79722572	0.79688937	0.79702123
8.37	0.79724025	0.79687164	0.79694437
8.38	0.79718814	0.79689878	0.79736597
8.39	0.79717657	0.79686807	0.79713334
8.4	0.79714781	0.7969214	0.79659947
8.41	0.79717946	0.79691294	0.79685674
8.42	0.79714849	0.79691045	0.79657528
8.43	0.79708779	0.79691639	0.79754147
8.44	0.79708405	0.79690084	0.79757354
8.45	0.79709171	0.79693964	0.79674593
8.46	0.79708447	0.79696526	0.79692537
8.47	0.79704679	0.79694796	0.79672936
8.48	0.79698367	0.7969613	0.79647485
8.49	0.79703843	0.79695825	0.79648458
8.5	0.79702982	0.79697123	0.79687682
8.51	0.79699349	0.796967	0.79673083
8.52	0.79699061	0.79697046	0.79670777
8.53	0.79699756	0.79699759	0.79676144
8.54	0.79697267	0.79700362	0.79688767
8.55	0.7969495	0.79702983	0.79655345
8.56	0.79696503	0.79701515	0.79705084
8.57	0.79695681	0.79704628	0.7974392
8.58	0.79697748	0.7970338	0.79623906
8.59	0.79698012	0.79705772	0.79671405
8.6	0.79695094	0.79706486	0.79697381
8.61	0.79691767	0.79705495	0.7967673
8.62	0.79693912	0.79708462	0.79721948
8.63	0.79692004	0.79710132	0.79646194
8.64	0.79688737	0.79712714	0.79627113
8.65	0.79688856	0.7971283	0.79710919
8.66	0.79688565	0.797148	0.79704776
8.67	0.79688856	0.7971607	0.7971122
8.68	0.79690592	0.79716458	0.79689391
8.69	0.79686779	0.79716909	0.79647046
8.7	0.79688698	0.79716306	0.79689975
8.71	0.79682528	0.79718684	0.79747294
8.72	0.79685123	0.79717548	0.79713959
8.73	0.79684036	0.79722592	0.79674325
8.74	0.79684173	0.79719288	0.79628727
8.75	0.79681527	0.79723253	0.79751568
8.76	0.79683668	0.79720987	0.79724313
8.77	0.79683359	0.79720213	0.79701507
8.78	0.7968189	0.79721896	0.79638825
8.79	0.79681299	0.79723391	0.79684863
8.8	0.79683985	0.79721412	0.797061
8.81	0.79682143	0.79724262	0.79716402
8.82	0.79680649	0.79723831	0.79680216
8.83	0.79680544	0.79722705	0.79695376
8.84	0.79681243	0.79723219	0.79653829
8.85	0.7968118	0.79722212	0.79613885
8.86	0.79681947	0.79724912	0.79686088
8.87	0.7968128	0.79723872	0.79725515
8.88	0.79681528	0.79723846	0.79716269
8.89	0.79680664	0.79724276	0.79628579
8.9	0.79680776	0.79724158	0.79593911
8.91	0.79680577	0.79725165	0.79617276
8.92	0.79682206	0.79725405	0.79610232
8.93	0.79679973	0.7972607	0.79598572
8.94	0.79681316	0.79727221	0.79590243
8.95	0.79679993	0.79724541	0.79576427
8.96	0.79683729	0.79725873	0.79549869
8.97	0.7968438	0.79725603	0.79626998
8.98	0.79683737	0.7972542	0.79529083
8.99	0.79682789	0.79724332	0.79586263
9	0.79683836	0.79721553	0.79603469
9.01	0.79685926	0.79724709	0.79629871
9.02	0.79684079	0.79722965	0.79536839
9.03	0.79688737	0.79724984	0.79565388
9.04	0.79687346	0.79721172	0.79626028
9.05	0.79687517	0.79720819	0.79531428
9.06	0.7968443	0.79721822	0.7961405
9.07	0.79690835	0.7972552	0.79565276
9.08	0.79689372	0.79723015	0.79602536
9.09	0.79690746	0.79722726	0.79491912
9.1	0.79692623	0.79720083	0.79555146
9.11	0.7969108	0.79721294	0.79524185
9.12	0.79694067	0.79721044	0.79583979
9.13	0.79698092	0.79723377	0.79610072
9.14	0.79696943	0.79718707	0.79600609
9.15	0.79695497	0.79721138	0.79623224
9.16	0.79700997	0.79714762	0.79634297
9.17	0.79698837	0.79719942	0.79565445
9.18	0.79700282	0.79718997	0.79690935
9.19	0.79703242	0.79720909	0.79633002
9.2	0.7970641	0.7972152	0.79641768
9.21	0.79702654	0.79721018	0.79621003
9.22	0.79704561	0.79720191	0.79622116
9.23	0.79703477	0.79723034	0.79653594
9.24	0.79705483	0.79721279	0.79682483
9.25	0.79709943	0.79723486	0.79657483
9.26	0.7971021	0.79721158	0.79685945
9.27	0.79709498	0.79724964	0.79664075
9.28	0.79711491	0.79722912	0.79757951
9.29	0.797155	0.79723293	0.79701052
9.3	0.79713041	0.79723844	0.7969989
9.31	0.79720017	0.79723857	0.79825714
9.32	0.79718163	0.79726195	0.79739823
9.33	0.79723322	0.79724383	0.79739441
9.34	0.79725934	0.79725475	0.7971538
9.35	0.79725685	0.79725727	0.79706903
9.36	0.79728208	0.79724568	0.79786536
9.37	0.79730586	0.79727109	0.79745586
9.38	0.79731839	0.79726795	0.79782979
9.39	0.79733803	0.79728053	0.79795778
9.4	0.79733753	0.79729108	0.7984674
9.41	0.79733262	0.79723815	0.79878613
9.42	0.79739163	0.79723804	0.79829729
9.43	0.7974113	0.7972571	0.79691804
9.44	0.79741253	0.79727844	0.79811205
9.45	0.79740499	0.79726897	0.79824724
9.46	0.79742526	0.79729024	0.79751555
9.47	0.79742534	0.79728387	0.79788127
9.48	0.79744725	0.79728323	0.79860154
9.49	0.79746056	0.79726692	0.79822663
9.5	0.79745773	0.79725255	0.7977059
9.51	0.79747745	0.79728284	0.79819687
9.52	0.79746496	0.79727247	0.79803193
9.53	0.79746881	0.79727697	0.79833201
9.54	0.79753298	0.79727031	0.79798196
9.55	0.79753585	0.79726452	0.79864963
9.56	0.79753328	0.79727751	0.79846672
9.57	0.79752941	0.79728653	0.79872756
9.58	0.79751194	0.79727529	0.79823707
9.59	0.79753036	0.79727802	0.79866003
9.6	0.79760089	0.79727454	0.79869893
9.61	0.79753613	0.79726049	0.79818037
9.62	0.79758748	0.79728422	0.79801071
9.63	0.79758829	0.79726963	0.79803251
9.64	0.79758648	0.79726525	0.79869208
9.65	0.79758619	0.79727177	0.79801179
9.66	0.79755661	0.7972736	0.79878232
9.67	0.79761039	0.79726604	0.7983338
9.68	0.7976245	0.79724516	0.79775887
9.69	0.79764516	0.79728744	0.79751265
9.7	0.79765343	0.7972907	0.7984821
9.71	0.79763569	0.79728463	0.79852287
9.72	0.79765989	0.79725432	0.79815187
9.73	0.79762703	0.79726407	0.79798413
9.74	0.79765387	0.79727252	0.79897427
9.75	0.79767175	0.79725577	0.79763199
9.76	0.79767583	0.79727549	0.79813108
9.77	0.79772556	0.79727747	0.7985671
9.78	0.79771527	0.79725531	0.79803127
9.79	0.79770292	0.79726912	0.79834879
9.8	0.79772989	0.79730012	0.79909737
9.81	0.79772974	0.79724428	0.79830921
9.82	0.79772242	0.79724888	0.7985142
9.83	0.7977367	0.79726231	0.79903325
9.84	0.79776236	0.79726548	0.79833286
9.85	0.79776486	0.79727495	0.79859049
9.86	0.79773538	0.79725893	0.7979039
9.87	0.79776539	0.79730214	0.79879467
9.88	0.79774141	0.79727076	0.79839654
9.89	0.79773871	0.79726589	0.79930268
9.9	0.7977745	0.79727127	0.79817774
9.91	0.79778433	0.79725981	0.79855278
9.92	0.79781011	0.79725827	0.79921374
9.93	0.79777889	0.79723677	0.79875213
9.94	0.79777978	0.79725108	0.79909129
9.95	0.79779758	0.79726459	0.79920488
9.96	0.79778648	0.79728787	0.7987253
9.97	0.79779459	0.79727204	0.79909
9.98	0.79780555	0.79725853	0.79915555
9.99	0.79781092	0.79730044	0.79890591
10	0.79781433	0.79725665	0.79840835


==> graphics/data/training_error_bounds_busV.dat <==
1	0.44106553	0.44106553	0.46322087	0.46851067
2	0.13761931	0.13406186	0.13941012	64.644794
3	0.067745998	0.075228709	0.13740477	2.0627916
4	0.058597974	0.055767658	1.3260862	1.7419002
5	0.046487759	0.048819866	0.48469915	2.7639582
6	0.026969794	0.028609323	1.0860973	9.0182153
7	0.021705971	0.021722545	8.61286	6.8905341
8	0.015634995	0.015805993	36.707908	3.4550142
9	0.013254934	0.013188944	3.4873498	8.0061616
10	0.012095503	0.012042245	38.899407	2.6517296


==> graphics/data/training_error_bounds_thetaV.dat <==
1	6.1674299	6.1674299	13.632924	23.0451
2	0.7293594	0.7293594	27.108938	1.1200329
3	0.33689323	0.33689323	4.1213221	1.1020622
4	0.21298494	0.22386838	8.3650704	1.2420452
5	0.18004872	0.1908449	14.477766	7.509859
6	0.14246301	0.14246301	28.187076	6.2053579
7	0.11410378	0.11410378	32.269677	3.6872007
8	0.10069889	0.10069889	49.007816	6.2828615
9	0.077539094	0.08195601	5749.9072	405.5232
10	0.071155303	0.08469005	3378.0492	27.901881


==> graphics/data/training_error_factors_busV.dat <==
1	7.8760885	7.8760885	8.2717155	8.3661753
2	7.6496327	7.4518902	7.7491759	3593.3107
3	5.5008979	6.1084855	11.157111	167.49633
4	5.5286352	5.2615989	125.11434	164.34579
5	5.002501	5.2534566	52.157988	297.42676
6	4.1027419	4.3521529	165.22102	1371.8833
7	3.6235315	3.6262984	1437.8058	1150.2857
8	3.2339768	3.2693464	7592.7446	714.64276
9	3.1224138	3.1068687	821.50156	1885.9806
10	3.2254553	3.2112534	10373.137	707.12524


==> graphics/data/training_error_factors_thetaV.dat <==
1	2.9135066	2.9135066	6.4402213	10.886553
2	6.1239175	6.1239175	227.61467	9.4041275
3	5.1541803	5.1541803	63.052728	16.860616
4	4.7656465	5.009169	187.17271	27.791394
5	4.742935	5.0273336	381.38069	197.82853
6	4.2847445	4.2847445	847.75984	186.63352
7	4.0098656	4.0098656	1134.0297	129.5766
8	3.9662128	3.9662128	1930.2638	247.46217
9	3.7087782	3.920044	275024.24	19396.61
10	4.249001	5.0572212	201718.41	1666.1459

